A 4-6 GHz Radio Recombination Line Survey in the Milky Way

We performed a radio recombination line (RRL) survey to construct a high-mass star-forming region (HMSFR) sample in the Milky Way based on the all-sky Wide-Field Infrared Survey Explorer ($\textit{All-WISE}$) point source catalog. The survey was observed with the Shanghai 65m Tianma radio telescope (TMRT) covering 10 hydrogen RRL transitions ranging from H98$\alpha$ to H113$\alpha$ (corresponding to the rest frequencies of 4.5$-$6.9 GHz) simultaneously. Out of 3348 selected targets, we identified an HMSFR sample consisting of 517 sources traced by RRLs, a large fraction of this sample (486) locate near the Galactic plane ($|$$\textit{b}$$|$ $<$ 2 deg). In addition to the hydrogen RRLs, we also detected helium and carbon RRLs towards 49 and 23 sources respectively. We cross-match the RRL detections with the 6.7 methanol maser sources built up in previous works for the same target sample, as a result, 103 HMSFR sources were found to harbor both emissions. In this paper, we present the HMSFR catalog accompanied by the measured RRL line properties and a correlation with our methanol maser sample, which is believed to tracer massive stars at earlier stages. The construction of an HMSFR sample consisting of sources in various evolutionary stages indicated by different tracers is fundamental for future studies of high-mass star formation in such regions.

==> datafile3.txt <==
Title: A 4-6 GHz Radio Recombination Line Survey in the Milky Way 
Authors: Chen H.-Y., Chen X., Wang J.-Z., Shen Z.-Q., Yang K. 
Table: Characteristics of the Hydrogen RRL emission sample
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label    Explanations
--------------------------------------------------------------------------------
   1- 15 A15    ---      ID       Identfier based on l,b position
  17- 18 I2     h        RAh      Hour of Right Ascension (J2000) (1)
  20- 21 I2     min      RAm      Minute of Right Ascension (J2000) (1)
  23- 27 F5.2   s        RAs      Second of Right Ascension (J2000) (1)
      29 A1     ---      DE-      Sign of the Declination (J2000)(1)
  30- 31 I2     deg      DEd      Degree of Declination (J2000) (1)
  33- 34 I2     arcmin   DEm      Arcminute of Declination (J2000) (1)
  36- 39 F4.1   arcsec   DEs      Arcsecond of Declination (J2000) (1)
  41- 42 I2     d        Epoch.D  Day of observation epoch   
  44- 45 I2     month    Epoch.M  Month of observation epoch
  47- 48 I2     yr       Epoch.Y  Year of observation epoch
  50- 53 I4     mK       Tb       Measured peak antenna tempature (2)
  55- 59 F5.2   K.km/s   Si       ? Integral flux (2)
  61- 64 F4.2   K.km/s e_Si       ? Uncertainty in Si
  66- 69 F4.1   km/s     DeltaV   ? FWHM (2) 
  71- 74 F4.1   km/s   e_DeltaV   ? Uncertainty in DeltaV
  76- 80 F5.1   km/s     nup      ? Radio defined LSR velocity at peak
  82- 84 F3.1   km/s   e_nup      ? Uncertainty in nup
  86- 90 F5.2   kpc      d        ? Bayesian distance (3) 
  92- 95 F4.2   kpc    e_d        ? Uncertainty in d (3)
  97-115 A19    ---      Notes    Complementary information (4)
 117-119 A3     ---      Maser    Association with 6.7 GHz methanol maser
 121-163 A43    ---      Other    Other identifiers (5)
--------------------------------------------------------------------------------
Note (1): Of the pointing center.
Note (2): Of the Gaussian fitting.
Note (3): Calculated following Reid et al. (2016) [2016ApJ...823...77R] with 
          a default equal weighting (Pfar = 0.5) on near and far distance 
          probability.
Note (4): 
    SL = side-lobe detected source;
     ? = weak source without accurate Gaussian line fitting.
Note (5): For sources associated with an Anderson2014 source, we label the 
          type of the Anderson (2014) [2014ApJS..212....1A] counterpart: 
          "K" for "Known" sources, "C" for "candidate" sources, "G" 
          for "Grouped" sources and "Q" for "Radio quiet" sources. 
          For multi-component sources, the components are sorted by peak 
          line intensity.
--------------------------------------------------------------------------------
G18.059+2.035   18 16 27.60 -12 14 45.7 22 04 16   26  0.53 0.05 19.4  2.0  19.7 0.8  1.69 0.24                         (K) G018.426+01.922                         
G18.559+2.029   18 17 26.97 -11 48 32.0 15 12 17   49  1.26 0.05 24.4  1.1  32.7 0.5  1.77 0.26                         (K) G018.426+01.922 / IRAS 18146-1148       
G18.915+2.027   18 18 08.75 -11 29 45.2 15 12 17   31  0.42 0.04 12.7  1.3  33.1 0.5  1.77 0.26                         (K) G018.426+01.922 / IRAS 18153-1131       
G20.495+0.157   18 27 54.06 -10 58 37.3 04 07 16   52  1.10 0.04 19.7  0.9  26.1 0.4 14.01 0.31                         (K) G020.481+00.168                         
G20.749-0.112   18 29 21.28 -10 52 38.5 04 07 16  263  7.54 0.06 26.9  0.2  54.5 0.1  3.46 0.20                         (K) G020.728-00.105 / Kes 68                
G20.762-0.064   18 29 12.19 -10 50 36.0 04 07 16  243  5.52 0.06 21.3  0.2  53.5 0.1  3.45 0.20                     yes (K) G020.728-00.105 / Kes 68                
G21.919-0.324   18 32 19.23 -09 56 19.9 04 07 16   41  0.85 0.05 19.5  1.4  83.2 0.6  5.27 0.32                         (K) G021.884-00.318 / IRAS 18294-0959       
G22.355+0.066   18 31 44.05 -09 22 17.3 15 07 16   39  0.80 0.05 19.1  1.3  84.7 0.6  5.41 0.37                     yes (K) G022.357+00.064                         
G22.396+0.334   18 30 50.75 -09 12 39.8 15 07 16   21  0.27 0.03 12.1  1.6  82.9 0.7  5.38 0.40                         (C) G022.424+00.337                         
G22.397+0.300   18 30 58.16 -09 13 34.1 15 07 16   28  0.56 0.04 18.7  1.7  84.6 0.7  5.43 0.37                         (Q) G022.397+00.288 / IRAS 18282-0916       
G22.551-0.522   18 34 12.93 -09 28 09.1 15 07 16   39  0.74 0.03 17.8  0.9  79.2 0.4  5.07 0.47                                                                     
G22.835-0.438   18 34 26.65 -09 10 42.6 15 07 16   40  0.71 0.05 16.6  1.3  70.7 0.5  4.22 0.39                         (K) G022.780-00.401                         
G22.873-0.258   18 33 52.08 -09 03 41.5 15 07 16   32  0.52 0.27 15.0  6.2  75.5 3.7  4.91 0.72                         (K) G022.790-00.347                         
G22.877-0.432   18 34 30.04 -09 08 19.7 15 07 16   57  0.82 0.03 13.5  0.6  69.7 0.3  4.17 0.37                         (K) G022.790-00.347                         
G22.877-0.432   18 34 30.04 -09 08 19.7 15 07 16   17  0.18 0.03  9.6  1.6  88.3 0.7                                                                                
G22.953-0.358   18 34 22.64 -09 02 14.4 15 07 16  122  2.38 0.06 18.4  0.6  70.2 0.2  4.14 0.53                         (K) G022.988-00.360                         
G22.953-0.358   18 34 22.64 -09 02 14.4 15 07 16   37  0.59 0.06 15.0  1.6  96.5 0.6                                                                                
G23.009-0.379   18 34 33.44 -08 59 47.0 15 07 16  131  2.32 0.09 16.7  0.7  74.8 0.3  4.48 0.51                         (K) G022.988-00.360 / IRAS 18318-0901       
G23.009-0.379   18 34 33.44 -08 59 47.0 15 07 16   37  0.51 0.09 13.1  2.7  95.8 0.9                                                                                
G23.010-0.410   18 34 40.25 -09 00 38.2 16 07 16  109  2.04 0.04 17.6  0.4  73.3 0.2  4.33 0.45                     yes (K) G023.041-00.399 / IRAS 18318-0901       
G23.010-0.410   18 34 40.25 -09 00 38.2 16 07 16   37  0.29 0.03  7.5  0.6  91.7 0.3                                                                                
G23.039-0.641   18 35 33.36 -09 05 26.5 16 07 16   19  0.38 0.03 19.0  1.7  66.7 0.8  4.03 0.33                         (Q) G023.059-00.642                         
G23.096-0.413   18 34 50.62 -08 56 06.5 16 07 16   55  1.08 0.08 18.3  1.3  91.1 0.5  5.66 0.29                         (K) G023.041-00.399                         
G23.096-0.413   18 34 50.62 -08 56 06.5 16 07 16   14  0.24 0.04 15.3  3.1  64.6 1.3                                                                                
G23.172-0.183   18 34 09.37 -08 45 41.8 21 08 16   36  0.66 0.05 17.5  1.5  92.7 0.5  5.72 0.27                         (K) G023.156-00.264                         
G23.172-0.183   18 34 09.37 -08 45 41.8 21 08 16   15  0.30 0.05 19.0  3.8  64.5 1.4                                                                                
G23.185-0.380   18 34 53.23 -08 50 27.4 21 08 16   46  1.00 0.07 20.6  1.6  87.0 0.5  5.56 0.35                     yes (K) G023.249-00.312                         
G23.185-0.380   18 34 53.23 -08 50 27.4 21 08 16   19  0.40 0.06 19.8  2.9  60.4 1.3                                                                                
G23.240-0.114   18 34 02.11 -08 40 09.9 21 08 16   41  0.85 0.06 19.5  1.7  94.5 0.7  5.77 0.26                         (C) G023.240-00.114                         
G23.241-0.481   18 35 21.39 -08 50 17.2 21 08 16   37  1.11 0.07 28.1  2.0  68.9 0.8  4.08 0.35                         (K) G023.257-00.453                         
G23.271-0.139   18 34 11.05 -08 39 12.0 21 08 16   36  0.81 0.05 20.8  1.6  94.8 0.7  5.77 0.26                         (C) G023.240-00.114                         
G23.271-0.139   18 34 11.05 -08 39 12.0 21 08 16   17  0.44 0.06 24.0  3.8  61.4 1.4                                                                                
G23.271-0.256   18 34 36.22 -08 42 26.6 20 08 16   59  0.57 0.06  9.1  0.8  77.9 0.4  4.83 0.62                     yes (K) G023.240-00.240                         
G23.271-0.256   18 34 36.22 -08 42 26.6 20 08 16   40  0.85 0.08 20.2  2.1  97.0 1.0                                                                                
G23.315-0.184   18 34 25.70 -08 38 07.0 21 08 16   38  0.83 0.07 20.8  2.4  97.4 0.8  5.82 0.24                         (K) G023.389-00.148                         
G23.315-0.184   18 34 25.70 -08 38 07.0 21 08 16   20  0.58 0.08 27.2  4.4  57.1 1.9                                                                                
G23.323-0.294   18 34 50.06 -08 40 44.8 21 08 16   25  0.25 0.05  9.7  1.8  52.1 0.7  3.58 0.27                         (K) G023.299-00.281                         
G23.323-0.294   18 34 50.06 -08 40 44.8 21 08 16   29  1.23 0.09 39.5  3.4  84.9 1.3                                                                                
G23.338-0.213   18 34 34.42 -08 37 41.3 21 08 16   44  0.96 0.05 20.6  1.3  98.2 0.5  5.84 0.24                         (K) G023.389-00.148                         
G23.338-0.213   18 34 34.42 -08 37 41.3 21 08 16   23  0.46 0.05 18.8  2.7  53.6 0.9                                                                                
G23.351-0.139   18 34 19.89 -08 34 59.2 21 08 16   80  1.61 0.06 18.8  0.8  96.6 0.3  5.81 0.25                         (K) G023.389-00.148                         
G23.386-0.130   18 34 21.85 -08 32 49.0 21 08 16  129  2.98 0.06 21.7  0.5  96.3 0.2  5.81 0.25                         (K) G023.389-00.148                         
G23.386-0.130   18 34 21.85 -08 32 49.0 21 08 16   21  0.47 0.07 20.7  4.1  56.4 1.3                                                                                
G23.386-0.130   18 34 21.85 -08 32 49.0 21 08 16   14  0.12 0.04  8.2  3.3  23.8 1.1                                                                                
G23.389+0.185   18 33 14.36 -08 23 57.6 21 08 16   21  0.34 0.04 15.5  2.0  98.7 1.0  5.86 0.24                     yes IRAS 18305-0826                             
G23.402+0.450   18 32 18.81 -08 15 57.5 21 08 16   27  0.74 0.05 25.7  1.9 101.4 0.8  5.90 0.24                         (K) G023.376+00.452 / IRAS 18295-0819       
G23.402+0.450   18 32 18.81 -08 15 57.5 21 08 16   10  0.61 0.09 58.7 10.9  40.9 4.3                                                                                
G23.416-0.108   18 34 20.55 -08 30 38.5 21 08 16   44  1.16 0.05 24.7  1.3  92.0 0.5  5.73 0.28                         (K) G023.389-00.148                         
G23.416-0.108   18 34 20.55 -08 30 38.5 21 08 16   15  0.31 0.04 18.7  2.8  58.1 1.4                                                                                
G23.428-0.231   18 34 48.38 -08 33 22.0 21 08 16  342  8.93 0.04 24.5  0.4 103.4 0.4  5.93 0.23                         (K) G023.423-00.216                         
G23.431-0.519   18 35 50.69 -08 41 10.1 21 08 16   15  0.50 0.05 32.2  3.7  60.2 1.4  3.81 0.29                                                                     
G23.436-0.184   18 34 39.21 -08 31 40.4 21 08 16  308  7.49 0.06 22.8  0.2  99.5 0.1  5.87 0.24                     yes (K) G023.458-00.179                         
G23.458+0.066   18 33 47.82 -08 23 35.3 17 07 16   61  1.16 0.06 17.8  1.2  90.8 0.5  5.71 0.29                         (K) G023.458+00.066 / IRAS 18310-0825       
G23.458-0.016   18 34 05.45 -08 25 53.2 21 08 16   45  1.12 0.05 23.3  1.3  88.6 0.5  5.66 0.32                         (K) G023.572-00.020 / IRAS 18313-0828       
G23.465+0.115   18 33 37.96 -08 21 52.2 21 08 16   67  1.54 0.05 21.5  0.8  93.2 0.3  5.75 0.27                         (K) G023.458+00.066                         
G23.473-0.212   18 34 49.22 -08 30 28.2 21 08 16   94  2.24 0.06 22.5  0.7  99.0 0.3  5.86 0.24                         (K) G023.458-00.179                         
G23.473-0.212   18 34 49.22 -08 30 28.2 21 08 16   20  0.57 0.06 26.1  3.3  60.0 1.3                                                                                
G23.490-0.028   18 34 11.51 -08 24 27.0 06 08 16   74  1.24 0.12 15.7  1.2  85.5 0.7  5.59 0.40                         (K) G023.572-00.020                         
G23.490-0.028   18 34 11.51 -08 24 27.0 06 08 16   31  0.57 0.13 17.0  3.5 104.0 1.8                                                                                
G23.538-0.004   18 34 11.83 -08 21 17.2 06 08 16  100  1.81 0.19 16.9  0.9  85.8 0.7  5.60 0.40                         (K) G023.572-00.020                         
G23.538-0.004   18 34 11.83 -08 21 17.2 06 08 16   86  1.60 0.20 17.4  1.3 101.4 0.9                                                                                
G23.563+0.008   18 34 12.06 -08 19 36.6 06 08 16   90  1.55 0.18 16.2  0.9  85.9 0.7  5.60 0.40                         (K) G023.572-00.020                         
G23.563+0.008   18 34 12.06 -08 19 36.6 06 08 16   68  1.29 0.18 17.8  1.5 101.3 1.1                                                                                
G23.601-0.015   18 34 21.10 -08 18 13.5 19 04 17   54  1.02 0.04 17.9  0.8  93.7 0.4  5.77 0.26                         (K) G023.572-00.020                         
G23.653-0.143   18 34 54.65 -08 18 59.2 14 08 16   70  2.76 0.24 37.1  2.9  94.7 1.5  5.79 0.25                     yes (C) G023.657-00.128 / IRAS 18321-0820       
G23.653-0.143   18 34 54.65 -08 18 59.2 14 08 16   28  0.77 0.22 25.5  4.4  62.0 2.6                                                                                
G23.680-0.189   18 35 07.46 -08 18 47.9 06 08 16   51  2.86 0.09 52.9  2.0  80.1 0.7  5.46 0.63                     yes (K) G023.689-00.205                         
G23.680-0.189   18 35 07.46 -08 18 47.9 06 08 16   16  0.64 0.07 37.5  4.2  18.1 2.0                                                                                
G23.696+0.167   18 33 52.50 -08 08 07.0 06 08 16  166  4.83 0.06 27.3  0.4 104.7 0.2  5.97 0.23                         (K) G023.705+00.165 / IRAS 18311-0809       
G23.740+0.157   18 33 59.60 -08 06 02.2 06 08 16   62  1.76 0.06 26.8  0.9 102.1 0.4  5.93 0.23 SL (G23.696+0.167)      (K) G023.713+00.175 / IRAS 18311-0809       
G23.771+0.149   18 34 04.78 -08 04 39.0 06 08 16   33  1.28 0.05 36.1  1.6  97.0 0.7  5.84 0.25                         (K) G023.708+00.174                         
G23.823+0.135   18 34 13.74 -08 02 13.9 06 08 16   34  0.52 0.01 14.4  0.5 118.6 0.5  7.79 0.92                         (K) G023.840+00.099                         
G23.823+0.135   18 34 13.74 -08 02 13.9 06 08 16   22  0.40 0.01 17.3  0.5 100.9 0.5                                                                                
G23.868-0.117   18 35 12.98 -08 06 48.7 06 08 16  105  3.28 0.08 29.2  0.8  73.8 0.4  4.17 0.47                         (K) G023.872-00.119 / IRAS 18324-0809       
G23.873+0.086   18 34 29.89 -08 00 56.9 06 08 16   29  0.46 0.13 14.6  1.8 115.6 0.8  7.31 1.14                         (K) G023.897+00.064 / IRAS 18319-0802       
G23.873+0.086   18 34 29.89 -08 00 56.9 06 08 16   23  0.81 0.16 33.5  5.1  99.1 3.3                                                                                
G23.873+0.086   18 34 29.89 -08 00 56.9 06 08 16   16  0.49 0.09 29.3  8.1  42.8 2.4                                                                                
G23.899+0.065   18 34 37.20 -08 00 09.7 06 08 16   44  1.40 0.06 30.1  1.6 108.8 0.7  6.03 0.23                     yes (K) G023.897+00.064 / IRAS 18319-0802       
G23.899+0.065   18 34 37.20 -08 00 09.7 06 08 16   22  0.56 0.06 24.6  3.2  37.8 1.2                                                                                
G23.899-0.268   18 35 48.78 -08 09 20.7 06 08 16    9                                           ?                       (C) G023.904-00.278                         
G23.900+0.520   18 32 59.58 -07 47 29.3 06 08 16   42  0.70 0.04 15.5  1.2  83.5 0.4  9.18 0.26                                                                     
G23.929+0.499   18 33 07.34 -07 46 33.0 06 08 16   42  0.61 0.04 13.6  1.1  82.4 0.4  9.17 0.27                                                                     
G23.959+0.405   18 33 30.71 -07 47 33.0 06 08 16   35  0.37 0.04  9.8  1.4  82.4 0.4  9.18 0.27                                                                     
G23.964+0.168   18 34 22.23 -07 53 49.5 06 08 16  138  4.52 0.11 30.7  0.8  79.8 0.3  9.21 0.29                         (K) G023.957+00.149                         
G23.964+0.168   18 34 22.23 -07 53 49.5 06 08 16   32  0.96 0.11 27.8  2.9 115.5 1.3                                                                                
G23.965-0.110   18 35 22.31 -08 01 28.0 07 08 16   13  0.61 0.13 43.9  6.0  51.0 4.6 12.15 0.26                     yes (K) G023.980-00.110 / IRAS 18326-0802       
G23.965-0.110   18 35 22.31 -08 01 28.0 07 08 16   16  0.38 0.12 22.4  3.2  75.9 1.3                                                                                
G23.995-0.097   18 35 22.88 -07 59 31.4 07 08 16   32  0.84 0.06 24.5  2.0  77.5 0.8  4.34 0.66                         (K) G024.003-00.103                         
G24.010+0.503   18 33 15.42 -07 42 04.7 07 08 16   40  0.93 0.06 21.6  1.8  81.4 0.6  9.15 0.27                         IRAS 18305-0744                             
G24.113-0.176   18 35 52.95 -07 55 22.0 07 08 16   24  0.35 0.04 13.5  1.9  90.0 0.8  5.73 0.30                         (C) G024.114-00.183                         
G24.132+0.123   18 34 50.80 -07 46 08.6 07 08 16   34  0.43 0.25 11.8  3.2 127.7 2.1  7.73 0.82                         (K) G024.138+00.123 / IRAS 18321-0748       
G24.132+0.123   18 34 50.80 -07 46 08.6 07 08 16   75  1.28 0.27 16.0  2.6 114.8 1.5                                                                                
G24.191-0.036   18 35 31.63 -07 47 21.9 07 08 16   61  1.51 0.05 23.2  1.0  87.1 0.4  5.65 0.40                         (K) G024.187-00.037 / IRAS 18328-0748       
G24.235-0.223   18 36 16.68 -07 50 13.1 07 08 16   31  0.71 0.05 21.8  2.3  92.6 0.7  5.77 0.27                         (K) G024.280-00.145                         
G24.235-0.223   18 36 16.68 -07 50 13.1 07 08 16   16  0.35 0.05 20.5  3.1 126.2 1.3                                                                                
G24.273-0.137   18 36 02.31 -07 45 48.5 07 08 16   71  1.17 0.05 15.4  0.8  57.9 0.4  3.73 0.27                         (K) G024.280-00.145                         
G24.273-0.137   18 36 02.31 -07 45 48.5 07 08 16   53  1.25 0.07 22.0  1.6  94.9 0.6                                                                                
G24.283-0.009   18 35 36.06 -07 41 45.1 07 08 16   35  0.90 0.06 24.0  2.0  92.8 0.7  5.77 0.28                         (K) G024.347+00.088                         
G24.313-0.154   18 36 10.51 -07 44 06.1 07 08 16   73  1.37 0.05 17.7  0.8  57.1 0.3  3.72 0.27                     yes (K) G024.280-00.145                         
G24.313-0.154   18 36 10.51 -07 44 06.1 07 08 16   67  1.43 0.06 20.0  1.0  95.1 0.4                                                                                
G24.323+0.047   18 35 28.35 -07 38 01.4 07 08 16   69  1.70 0.13 23.1  1.8 111.3 0.8  6.05 0.23                         (K) G024.356+00.048 / IRAS 18328-0738       
G24.323+0.047   18 35 28.35 -07 38 01.4 07 08 16   40  0.86 0.13 20.2  2.9  84.9 1.2                                                                                
G24.328+0.144   18 35 08.15 -07 35 04.4 07 08 16   33  0.44 0.05 12.5  1.3 113.9 0.6  7.38 1.21                     yes (K) G024.347+00.088                         
G24.328+0.144   18 35 08.15 -07 35 04.4 07 08 16   29  0.74 0.07 23.7  2.6  90.6 1.0                                                                                
G24.349+0.020   18 35 37.05 -07 37 22.9 07 08 16   55  1.04 0.06 17.8  1.3 113.5 0.5  6.08 0.26                         (K) G024.356+00.048 / IRAS 18328-0738       
G24.349+0.020   18 35 37.05 -07 37 22.9 07 08 16   30  0.57 0.06 18.3  2.1  86.5 0.9                                                                                
G24.351-0.269   18 36 39.41 -07 45 17.8 07 08 16    9  0.12 0.03 12.1  2.7  54.2 1.6  3.65 0.28                                                                     
G24.351-0.269   18 36 39.41 -07 45 17.8 07 08 16   20  0.50 0.04 23.2  2.5  95.6 1.0                                                                                
G24.359+0.127   18 35 15.16 -07 33 56.4 07 08 16   78  1.64 0.13 19.7  1.5 111.5 0.6  6.06 0.23                         (K) G024.347+00.088                         
G24.359+0.127   18 35 15.16 -07 33 56.4 07 08 16   36  1.03 0.13 27.1  3.6  83.8 1.6                                                                                
G24.362-0.146   18 36 14.34 -07 41 19.3 07 08 16   39  0.92 0.06 22.1  1.6  95.7 0.7  5.83 0.25                     yes (K) G024.397-00.191                         
G24.362-0.146   18 36 14.34 -07 41 19.3 07 08 16   16  0.31 0.05 18.9  3.0  54.5 1.6                                                                                
G24.393+0.013   18 35 43.47 -07 35 15.5 07 08 16   31  0.66 0.06 19.7  2.1 112.0 0.8  6.06 0.23                         (K) G024.356+00.048 / IRAS 18329-0737       
G24.393+0.013   18 35 43.47 -07 35 15.5 07 08 16   31  0.52 0.05 15.9  1.8  85.8 0.8                                                                                
G24.393+0.013   18 35 43.47 -07 35 15.5 07 08 16   10  0.19 0.04 18.2  4.1  18.7 2.2                                                                                
G24.425+0.243   18 34 57.68 -07 27 12.2 07 08 16  150  2.77 0.06 17.3  0.4 112.8 0.2  6.07 0.23                         (K) G024.507+00.239                         
G24.426+0.351   18 34 34.53 -07 24 11.8 11 08 16   27  0.51 0.05 17.9  2.0 108.6 0.8  6.03 0.23                         (K) G024.507+00.239                         
G24.426+0.351   18 34 34.53 -07 24 11.8 11 08 16   16  0.30 0.05 17.6  3.0  84.1 1.3                                                                                
G24.427+0.122   18 35 23.80 -07 30 25.7 31 08 16   32  0.84 0.07 24.5  2.5 113.2 0.8  6.07 0.23                         (K) G024.347+00.088                         
G24.427+0.122   18 35 23.80 -07 30 25.7 31 08 16   25  0.39 0.05 14.6  2.5  82.2 0.9                                                                                
G24.443-0.228   18 36 40.76 -07 39 15.7 31 08 16   69  1.80 0.05 24.5  1.0 102.0 0.4  5.93 0.23                         (K) G024.493-00.219                         
G24.443-0.228   18 36 40.76 -07 39 15.7 31 08 16   20  0.34 0.04 15.9  2.1  46.0 1.0                                                                                
G24.470+0.464   18 34 15.16 -07 18 41.9 31 08 16  213  6.11 0.06 26.9  0.3 100.3 0.1  9.07 0.24                         (K) G024.456+00.489 / IRAS 18314-0720       
G24.479-0.250   18 36 49.63 -07 37 55.3 31 08 16  129  2.53 0.05 18.4  0.5  96.2 0.2  5.83 0.24                         (K) G024.493-00.219                         
G24.479-0.250   18 36 49.63 -07 37 55.3 31 08 16   34  0.76 0.06 20.9  2.0  43.2 0.8                                                                                
G24.485+0.180   18 35 17.92 -07 25 44.4 31 08 16  137  3.76 0.06 25.8  0.5 116.4 0.2  7.37 1.06                     yes (K) G024.507+00.239 / HD 171429             
G24.485+0.180   18 35 17.92 -07 25 44.4 31 08 16   28  0.14 0.03  4.8  1.2  80.3 0.4                                                                                
G24.499+0.390   18 34 34.39 -07 19 13.5 19 08 16   25  1.16 0.05 43.6  2.2 108.3 1.0  6.03 0.24                         (K) G024.507+00.239                         
G24.519-0.111   18 36 24.16 -07 31 58.0 31 08 16   30  0.87 0.11 27.2  3.4 107.3 1.8  6.01 0.22                         (K) G024.557-00.132                         
G24.519-0.111   18 36 24.16 -07 31 58.0 31 08 16   45  0.60 0.10 12.5  1.3  87.1 0.5                                                                                
G24.520-0.565   18 38 02.06 -07 44 26.0 19 08 16   32  0.56 0.06 16.4  2.0  45.5 0.9  3.48 0.33                                                                     
G24.528+0.337   18 34 49.00 -07 19 05.9 31 08 16   47  0.93 0.05 18.8  1.1 104.6 0.5  5.98 0.23                     yes (K) G024.536+00.308                         
G24.528+0.337   18 34 49.00 -07 19 05.9 31 08 16   18  0.30 0.04 16.2  2.4  37.7 1.2                                                                                
G24.546-0.245   18 36 55.93 -07 34 14.0 31 08 16  170  4.10 0.07 22.7  0.4 100.2 0.2  5.90 0.23                         (K) G024.507-00.225 / V* RX Sct             
G24.546-0.245   18 36 55.93 -07 34 14.0 31 08 16   63  1.09 0.06 16.3  1.0  42.3 0.4                                                                                
G24.554+0.503   18 34 16.03 -07 13 09.4 31 08 16   18  0.39 0.05 20.4  2.8 101.8 1.3  5.93 0.24                         (K) G024.497+00.482                         
G24.564-0.308   18 37 11.55 -07 35 01.3 31 08 16   43  0.91 0.06 19.9  1.4  97.9 0.6  5.86 0.24                         (K) G024.493-00.219 / V* RX Sct             
G24.564-0.308   18 37 11.55 -07 35 01.3 31 08 16   29  0.38 0.04 12.5  1.6  43.3 0.7                                                                                
G24.615+0.421   18 34 40.71 -07 12 09.2 31 08 16   23  0.87 0.10 36.2  4.4 105.4 2.0  5.99 0.23                                                                     
G24.615+0.421   18 34 40.71 -07 12 09.2 31 08 16   15  0.22 0.08 14.3  2.7 128.0 1.1                                                                                
G24.615+0.421   18 34 40.71 -07 12 09.2 31 08 16   10  0.23 0.04 21.0  5.4  38.6 1.6                                                                                
G24.626-0.101   18 36 34.02 -07 25 58.5 05 09 16   34  0.75 0.06 20.6  2.0 111.9 0.7  6.06 0.25                         (K) G024.724-00.084                         
G24.626-0.101   18 36 34.02 -07 25 58.5 05 09 16   22  0.30 0.05 12.8  2.2  86.0 0.9                                                                                
G24.626-0.101   18 36 34.02 -07 25 58.5 05 09 16   17  0.20 0.04 11.3  2.1  42.3 1.0                                                                                
G24.633+0.153   18 35 40.11 -07 18 34.8 05 09 16   53  1.71 0.08 30.5  1.9 107.3 0.7  6.02 0.22                     yes (K) G024.507+00.239                         
G24.633+0.153   18 35 40.11 -07 18 34.8 05 09 16   43  0.50 0.06 10.8  1.1  80.5 0.4                                                                                
G24.639-0.030   18 36 20.18 -07 23 20.4 05 09 16   34  1.03 0.08 28.2  2.8 108.5 1.0  6.03 0.23                         (K) G024.724-00.084                         
G24.639-0.030   18 36 20.18 -07 23 20.4 05 09 16   20  0.35 0.07 16.4  3.1  78.6 1.3                                                                                
G24.730+0.153   18 35 50.92 -07 13 26.5 05 09 16  101  2.17 0.10 20.2  0.9 112.0 0.4  6.07 0.23                         (K) G024.728+00.159 / IRAS 18331-0715       
G24.730+0.153   18 35 50.92 -07 13 26.5 05 09 16   25  0.55 0.10 20.3  3.8  86.2 1.7                                                                                
G24.775+0.118   18 36 03.49 -07 12 01.7 05 09 16  227  5.06 0.06 21.0  0.3 110.0 0.1  6.05 0.24                         (K) G024.734+00.087                         
G24.790+0.084   18 36 12.46 -07 12 10.8 05 09 16  394  9.92 0.07 23.6  0.2 108.9 0.1  6.04 0.23                     yes (K) G024.844+00.093                         
G24.811+0.056   18 36 20.74 -07 11 49.0 05 09 16  184  5.45 0.07 27.9  0.4 110.9 0.2  6.07 0.25                         (K) G024.844+00.093                         
G24.818-0.108   18 36 56.84 -07 15 59.3 05 09 16   46  0.98 0.05 20.0  1.3  58.6 0.5  3.76 0.29                         (K) G024.724-00.084                         
G24.818-0.108   18 36 56.84 -07 15 59.3 05 09 16   20  0.55 0.07 26.2  3.3 115.4 1.5                                                                                
G24.820+0.158   18 35 59.86 -07 08 31.9 05 09 16  120  2.73 0.07 21.3  0.6 110.2 0.2  6.06 0.24                         (K) G024.844+00.093                         
G24.826-0.073   18 36 50.25 -07 14 34.4 05 09 16   24  0.49 0.06 19.0  2.6  58.4 1.0  3.75 0.29                         (K) G024.724-00.084                         
G24.826-0.073   18 36 50.25 -07 14 34.4 05 09 16   17  0.27 0.05 15.1  2.4 114.2 1.4                                                                                
G24.848-0.102   18 36 58.79 -07 14 12.6 05 09 16   28  0.82 0.07 27.4  2.6  60.3 1.1  3.82 0.30                                                                     
G24.848-0.102   18 36 58.79 -07 14 12.6 05 09 16   23  0.46 0.06 18.4  3.2 107.3 1.1                                                                                
G24.865+0.145   18 36 07.69 -07 06 30.4 05 09 16   91  1.99 0.07 20.6  0.8 105.2 0.3  5.99 0.23                         (K) G024.844+00.093 / IRAS 18335-0711       
G24.910+0.037   18 36 35.86 -07 07 04.7 05 09 16   27  0.65 0.06 22.4  2.2 112.0 1.0  8.57 0.60                         (K) G024.923+00.079                         
G24.943+0.074   18 36 31.49 -07 04 16.9 05 09 16   14  0.47 0.05 31.3  3.5  47.7 1.6 12.10 0.27                     yes (K) G024.923+00.079 / IRAS 18337-0707       
G24.943+0.074   18 36 31.49 -07 04 16.9 05 09 16   27  0.98 0.05 33.7  2.1 106.8 0.8                                                                                
G25.141-0.400   18 38 35.52 -07 06 45.8 05 09 16   32  0.76 0.06 22.1  2.1 120.7 0.9  7.23 0.74                         (K) G025.142-00.338                         
G25.141-0.400   18 38 35.52 -07 06 45.8 05 09 16    7  0.18 0.05 23.6  8.0  57.8 2.1                                                                                
G25.156-0.273   18 38 09.68 -07 02 30.3 05 09 16   15  0.59 0.05 37.4  3.9  61.6 1.6  3.85 0.29                         (K) G025.142-00.338 / IRAS 18354-0704       
G25.156-0.273   18 38 09.68 -07 02 30.3 05 09 16   10  0.38 0.06 36.5  6.2 115.7 2.5                                                                                
G25.177+0.211   18 36 28.20 -06 48 00.7 05 09 16   18  0.43 0.05 23.1  2.7  38.6 1.4 12.19 0.25                     yes (K) G025.183+00.117 / Kes 71                
G25.177+0.211   18 36 28.20 -06 48 00.7 05 09 16   16  0.29 0.06 16.8  5.6  97.7 1.2                                                                                
G25.229+0.175   18 36 41.78 -06 46 15.0 05 09 16   22  0.54 0.05 22.7  2.5  96.3 0.9  9.00 0.28                         (K) G025.183+00.117 / IRAS 18340-0648       
G25.229+0.175   18 36 41.78 -06 46 15.0 05 09 16   14  0.68 0.06 45.0  4.6  40.4 1.9                                                                                
G25.346-0.189   18 38 12.83 -06 50 00.8 05 09 16  257  7.60 0.06 27.8  0.3  60.8 0.1  3.83 0.29                     yes (K) G025.382-00.151 / IRAS 18354-0652       
G25.356+0.263   18 36 37.01 -06 37 03.7 06 09 16   10  0.15 0.03 13.8  3.5  48.5 1.3  3.44 0.29                         (K) G025.286+00.298                         
G25.383-0.377   18 38 57.31 -06 53 16.0 06 09 16   66  1.04 0.07 14.9  1.2  67.4 0.5  3.85 0.32                         (K) G025.386-00.347                         
G25.383-0.377   18 38 57.31 -06 53 16.0 06 09 16   35  0.67 0.08 17.8  2.0  55.8 0.1                                                                                
G25.392-0.131   18 38 05.54 -06 45 58.3 06 09 16  348 11.41 0.05 30.8  0.4  98.9 0.4  8.88 0.31                         (K) G025.382-00.151                         
G25.392-0.131   18 38 05.54 -06 45 58.3 06 09 16  119  3.15 0.05 24.9  0.4  58.4 0.4                                                                                
G25.395+0.033   18 37 30.44 -06 41 18.3 06 09 16   61  1.69 0.06 26.1  1.1 -14.0 0.5 15.64 0.38                     yes (K) G025.397+00.033                         
G25.664-0.120   18 38 33.34 -06 31 10.7 06 09 16   13  0.30 0.05 21.4  5.0 110.8 1.6  8.61 0.32                                                                     
G25.709+0.044   18 38 03.17 -06 24 15.5 06 09 16   72  1.35 0.05 17.6  0.7  53.3 0.3 11.89 0.28                     yes (K) G025.700+00.028 / IRAS 18353-0628       
G25.709+0.044   18 38 03.17 -06 24 15.5 06 09 16   31  0.83 0.06 24.9  1.9 116.8 0.9                                                                                
G26.087-0.055   18 39 06.13 -06 06 50.3 06 09 16   71  2.50 0.01 33.2  0.4  29.8 0.4 13.48 0.34                         (K) G026.090-00.079 / IRAS 18365-0609       
G26.087-0.055   18 39 06.13 -06 06 50.3 06 09 16   45  1.43 0.01 29.9  0.4 102.3 0.4                                                                                
G26.327+0.307   18 38 15.05 -05 44 04.6 08 09 16   24  0.58 0.05 22.8  2.4 109.1 1.1  8.57 0.35                         (C) G026.303+00.349 / IRAS 18355-0532       
G26.331+0.134   18 38 52.74 -05 48 37.3 08 09 16   17  0.25 0.05 13.7  2.2  97.3 1.2  8.76 0.30                         (K) G026.306+00.073 / IRAS 18362-0553       
G26.331+0.134   18 38 52.74 -05 48 37.3 08 09 16   11  0.25 0.05 21.0  4.9 118.0 2.2                                                                                
G26.353+0.010   18 39 21.69 -05 50 54.3 08 09 16   27  0.70 0.06 24.6  2.5  98.8 1.0  8.72 0.30                         (K) G026.319-00.015 / IRAS 18367-0556       
G26.374+0.246   18 38 33.31 -05 43 16.6 08 09 16   15  0.43 0.04 27.8  2.8 105.4 1.5  8.64 0.30                                                                     
G26.526+0.381   18 38 21.23 -05 31 28.2 09 09 16   39  1.18 0.08 28.5  2.6  90.9 0.9  8.75 0.38                         (K) G026.542+00.419 / IRAS 18359-0545       
G26.545+0.423   18 38 14.50 -05 29 17.2 09 09 16   92  3.18 0.07 32.4  0.9  88.4 0.4  8.72 0.38                     yes (K) G026.542+00.419 / IRAS 18355-0532       
G26.579-0.120   18 40 14.60 -05 42 23.2 09 09 16   84  0.96 0.11 10.7  1.0  68.3 0.6  4.08 0.30                         (K) G026.797-00.113                         
G26.579-0.120   18 40 14.60 -05 42 23.2 09 09 16   38  0.40 0.11 10.0  2.0  79.5 1.2                                                                                
G26.580+0.080   18 39 31.61 -05 36 51.3 09 09 16   32  1.14 0.08 34.0  2.8 100.4 1.1  8.65 0.30                         (K) G026.595+00.095 / IRAS 18368-0538       
G26.580+0.080   18 39 31.61 -05 36 51.3 09 09 16   15  0.47 0.08 29.4  6.1  25.1 2.5                                                                                
G26.854-0.077   18 40 35.59 -05 26 30.6 09 09 16   20  1.07 0.10 49.7  4.6  88.5 2.4  8.59 0.36                         (K) G026.797-00.113                         
G26.902-0.306   18 41 30.01 -05 30 15.8 09 09 16   33  0.67 0.05 18.8  1.6  77.4 0.7  4.27 0.36                         (K) G026.797-00.113                         
G26.983-0.228   18 41 22.27 -05 23 47.2 09 09 16   20  0.36 0.05 16.9  2.1  71.7 1.1  4.20 0.29                         (K) G026.797-00.113                         
G26.983-0.228   18 41 22.27 -05 23 47.2 09 09 16   14  0.41 0.06 27.0  4.7 100.4 2.0                                                                                
G27.028+0.283   18 39 37.69 -05 07 20.8 09 09 16   18  0.40 0.04 20.6  2.1  99.4 0.9  8.51 0.34                                                                     
G27.069+0.072   18 40 27.54 -05 10 59.3 09 09 16   27  0.37 0.01 12.8  0.5  85.0 0.5  8.50 0.37                         IRAS 18378-0514                             
G27.069+0.072   18 40 27.54 -05 10 59.3 09 09 16   19  0.42 0.01 20.9  0.5  99.8 0.5                                                                                
G27.180-0.004   18 40 55.97 -05 07 09.2 09 09 16   19  0.52 0.06 25.9  3.3  92.0 1.5  8.53 0.40                         (K) G027.177+00.041 / IRAS 18382-05103C 387 
G27.185-0.082   18 41 13.21 -05 09 00.4 09 09 16   27  1.08 0.07 37.7  2.8  93.8 1.1 13.34 0.38                         (K) G027.186-00.083 / IRAS 18385-0512       
G27.185-0.082   18 41 13.21 -05 09 00.4 09 09 16   20  0.75 0.07 35.4  3.3  29.7 1.4                                                                                
G27.977+0.078   18 42 06.29 -04 22 21.9 11 09 16   21  0.45 0.04 20.5  2.3  75.5 0.8  4.39 0.29                         (K) G027.980+00.080 / IRAS 18394-0425       
G28.063-0.085   18 42 50.63 -04 22 15.8 11 09 16   37  0.67 0.07 16.9  1.7 100.8 0.8  8.21 0.39                         (K) G028.022-00.043 / IRAS 18402-0424       
G28.063-0.085   18 42 50.63 -04 22 15.8 11 09 16   15  0.32 0.07 19.2  4.2  79.1 2.0                                                                                
G28.147-0.004   18 42 42.59 -04 15 35.1 11 09 16   22  0.58 0.05 25.2  3.0 100.6 1.0  8.19 0.37                     yes (Q) G028.146-00.005                         
G28.147-0.004   18 42 42.59 -04 15 35.1 11 09 16   17  0.15 0.04  8.4  2.6  76.1 0.8                                                                                
G28.147-0.004   18 42 42.59 -04 15 35.1 11 09 16   10  0.20 0.04 18.0  2.9  39.0 1.7                                                                                
G28.150+0.169   18 42 05.88 -04 10 40.9 19 09 16   38  0.68 0.05 16.8  1.4  92.4 0.5  8.25 0.39                         (K) G028.146+00.146 / IRAS 18394-0413       
G28.150+0.169   18 42 05.88 -04 10 40.9 19 09 16   11  0.11 0.02  9.0  2.2 -72.6 1.0                                                                                
G28.188-0.212   18 43 31.46 -04 19 05.5 19 09 16   17  0.75 0.08 42.3  4.6  95.9 2.3  8.18 0.46                         (Q) G028.164-00.164 / IRAS 18410-0423       
G28.231+0.039   18 42 42.69 -04 09 53.0 19 09 16   27  0.71 0.01 24.2  0.5 103.4 0.5  8.13 0.34                         (K) G028.246+00.013                         
G28.231+0.039   18 42 42.69 -04 09 53.0 19 09 16   15  0.25 0.01 15.9  0.5  80.4 0.5                                                                                
G28.231+0.039   18 42 42.69 -04 09 53.0 19 09 16   19  0.16 0.01  7.8  0.5  53.5 0.5                                                                                
G28.264-0.182   18 43 33.45 -04 14 11.3 19 09 16   19  1.00 0.05 49.8  2.9  99.1 1.3  8.12 0.42                         (Q) G028.293-00.202 / IRAS 18409-0419       
G28.280-0.154   18 43 29.23 -04 12 35.1 19 09 16   16  0.76 0.06 44.6  4.3  96.6 1.7  8.15 0.45                         (Q) G028.293-00.202                         
G28.287-0.348   18 44 11.48 -04 17 32.1 19 09 16   21 33.89 0.10 24.3  3.5  76.8 1.7  4.41 0.28                     yes (K) G028.287-00.365                         
G28.287-0.348   18 44 11.48 -04 17 32.1 19 09 16   26 17.52 0.11 31.2  3.7  46.4 1.7                                                                                
G28.291+0.010   18 42 55.51 -04 07 28.9 19 09 16   38  1.53 0.08 38.1  2.2  90.8 0.9  4.87 0.43                         (K) G028.291+00.011                         
G28.291+0.010   18 42 55.51 -04 07 28.9 19 09 16   13  0.36 0.06 25.6  4.8  37.4 2.3                                                                                
G28.320-0.012   18 43 03.26 -04 06 33.5 19 09 16   53  1.97 0.08 35.2  1.6  92.6 0.7  8.16 0.43                     yes (K) G028.312-00.031 / IRAS 18405-0410       
G28.320-0.012   18 43 03.26 -04 06 33.5 19 09 16   21  0.83 0.07 36.9  3.6  42.3 1.8                                                                                
G28.328-0.075   18 43 17.64 -04 07 50.6 19 09 16   43  1.66 0.10 36.3  2.4  89.9 1.2  4.81 0.41                         (K) G028.312-00.031 / IRAS 18407-0412       
G28.342+0.101   18 42 41.61 -04 02 16.0 19 09 16   28  0.60 0.14 19.9  4.7  85.2 2.1  4.66 0.33                         (K) G028.394+00.076                         
G28.342+0.101   18 42 41.61 -04 02 16.0 19 09 16   30  0.31 0.12  9.7  2.3 100.5 0.9                                                                                
G28.393+0.085   18 42 50.50 -04 00 00.0 19 09 16   44  4.27 0.12 90.9  3.1  82.7 1.2  4.60 0.31                         (K) G028.394+00.076                         
G28.413+0.145   18 42 39.96 -03 57 16.6 19 09 16    8                                                                   (Q) G028.418+00.140 / NGC7027               
G28.439+0.035   18 43 06.34 -03 58 56.5 19 09 16   49  2.21 0.09 42.6  2.0  91.0 0.8  4.88 0.43                         (K) G028.451+00.001                         
G28.452+0.002   18 43 14.64 -03 59 07.9 19 09 16   34  0.96 0.06 26.4  1.9  99.0 0.8  8.11 0.39                         (K) G028.451+00.001                         
G28.577-0.333   18 44 40.14 -04 01 37.0 19 09 16   38  0.89 0.05 21.7  1.5  89.9 0.6  4.75 0.39                         (K) G028.590-00.352                         
G28.579+0.144   18 42 58.34 -03 48 26.0 19 09 16   22  0.59 0.04 24.5  2.0 101.1 0.8  8.08 0.36                         (K) G028.581+00.145 / IRAS 18403-0351       
G28.585+3.712   18 30 17.01 -02 09 58.8 15 12 17    4                                           ?                       (K) G028.746+03.458                         
G28.609+0.017   18 43 28.79 -03 50 18.6 19 09 16  126  2.71 0.05 20.2  0.4  97.4 0.2  8.07 0.37                     yes (K) G028.610+00.015                         
G28.609+0.017   18 43 28.79 -03 50 18.6 19 09 16   32  0.74 0.05 21.9  1.8  40.4 0.8                                                                                
G28.688-0.278   18 44 40.64 -03 54 13.3 19 09 16   15  0.61 0.07 39.4  5.8  91.0 2.2  4.81 0.42                         (C) G028.690-00.298 / IRAS 18420-0357       
G28.688-0.278   18 44 40.64 -03 54 13.3 19 09 16    9  0.11 0.05 11.4  3.8  61.3 1.6                                                                                
G28.692+0.028   18 43 35.62 -03 45 37.7 19 09 16  103  2.86 0.04 26.2  0.4 102.5 0.2  7.96 0.41                         (K) G028.679+00.044 / IRAS 18408-0348       
G28.692+0.028   18 43 35.62 -03 45 37.7 19 09 16   10  0.17 0.03 15.2  3.1  37.2 1.4                                                                                
G28.747+0.270   18 42 49.92 -03 36 01.7 16 09 16   54  2.00 0.10 34.9  1.4  91.9 0.9  4.91 0.44                         (K) G028.774+00.285                         
G28.747+0.270   18 42 49.92 -03 36 01.7 16 09 16   31  0.29 0.06  8.8  1.3 105.3 0.5                                                                                
G28.757+0.059   18 43 36.10 -03 41 15.6 19 09 16   24  0.47 0.10 18.3  2.2  99.9 0.9  8.01 0.38                                                                     
G28.757+0.059   18 43 36.10 -03 41 15.6 19 09 16   11  0.42 0.11 35.5  9.7  72.3 4.3                                                                                
G28.804-0.023   18 43 58.88 -03 40 59.6 19 09 16   19  0.72 0.07 35.9  3.9  93.8 1.6  7.99 0.37                     yes                                             
G28.804-0.023   18 43 58.88 -03 40 59.6 19 09 16   10  0.33 0.06 30.6  5.5  48.2 2.9                                                                                
G28.832-0.250   18 44 50.45 -03 45 44.7 19 09 16   37  0.72 0.04 18.3  1.2  89.1 0.5  4.75 0.37                     yes (K) G028.823-00.226 / IRAS 18421-0348       
G28.852+3.701   18 30 48.72 -01 56 01.9 15 12 17   14  0.29 0.04 19.4  3.2 -45.5 1.3  0.84 0.21                         (K) G028.746+03.458                         
G28.855-0.219   18 44 46.41 -03 43 41.5 19 09 16   32  0.97 0.06 28.3  1.9  86.5 0.8  4.69 0.33                         (K) G028.823-00.226                         
G28.862+0.066   18 43 46.29 -03 35 29.9 19 04 17   36  0.86 0.05 22.3  1.5 102.9 0.6  7.89 0.44                     yes (K) G028.861+00.065 / IRAS 18411-0338       
G28.920-0.228   18 44 55.51 -03 40 27.6 16 09 16   21  0.49 0.05 22.2  2.5  94.9 1.0  7.89 0.37                         (C) G029.007-00.289 / IRAS 18423-0343       
G28.928+0.019   18 44 03.49 -03 33 14.4 19 04 17   16  0.51 0.05 30.4  3.1  96.3 1.3  7.98 0.37                         (Q) G028.970-00.024 / IRAS 18414-0334       
G29.119+0.029   18 44 22.40 -03 22 46.5 16 09 16   35  0.65 0.04 17.6  1.2  53.5 0.5 11.46 0.27                         (K) G029.110-00.023                         
G29.320-0.162   18 45 25.15 -03 17 17.0 19 04 17   25  0.94 0.05 35.8  2.4  96.6 0.9  7.25 0.96                     yes IRAS 18427-0320                             
G29.320-0.162   18 45 25.15 -03 17 17.0 19 04 17    8  0.21 0.04 23.4  5.2  50.1 2.3                                                                                
G29.414+0.185   18 44 21.27 -03 02 45.1 16 09 16   15  0.36 0.04 23.2  3.4  48.6 1.3 11.53 0.27                                                                     
G29.414+0.185   18 44 21.27 -03 02 45.1 16 09 16   10  0.34 0.04 30.3  4.0  96.5 2.0                                                                                
G29.609+0.197   18 44 40.22 -02 52 01.0 17 09 16   15  0.59 0.06 37.2  3.8  38.1 1.7  1.65 0.12                         IRAS 18421-0254                             
G29.609+0.197   18 44 40.22 -02 52 01.0 17 09 16   12  0.53 0.06 40.1  4.7  95.1 1.8                                                                                
G29.725+0.074   18 45 19.21 -02 49 10.3 17 09 16   21  0.52 0.05 23.0  2.5  95.0 1.0  7.26 1.34                                                                     
G29.780-0.260   18 46 36.57 -02 55 23.8 17 09 16   29  0.70 0.04 22.9  1.6  97.4 0.7  6.72 1.43                                                                     
G29.833-0.261   18 46 42.63 -02 52 35.7 17 09 16   38  0.85 0.05 21.1  1.5  96.7 0.6  7.67 0.45                         (Q) G029.854-00.245 / IRAS 18440-0254       
G29.835-0.012   18 45 49.70 -02 45 40.3 17 09 16  111  2.47 0.05 20.8  0.5  96.4 0.2  6.79 1.15                     yes (G) G029.862-00.059                         
G29.873+0.032   18 45 44.45 -02 42 28.6 17 09 16   85  2.16 0.05 24.0  0.7  98.2 0.3  6.77 1.26                         (Q) G029.890+00.069                         
G29.887-0.005   18 45 53.81 -02 42 43.3 17 09 16  277  6.28 0.06 21.3  0.2  99.0 0.1  6.87 1.14                         (K) G029.956-00.020                         
G29.887-0.779   18 48 39.29 -03 03 55.1 17 09 16   12  0.22 0.04 17.3  3.0  96.7 1.7  5.07 0.72                         (C) G029.887-00.781 / IRAS 18460-0307       
G29.927+0.054   18 45 45.64 -02 38 58.9 17 09 16   48  1.49 0.05 29.1  1.1  92.9 0.5  6.54 1.57                     yes (Q) G029.942+00.075                         
G29.939-0.870   18 49 04.57 -03 03 35.2 17 09 16   21  0.25 0.03 11.3  1.8  43.1 0.7  2.38 0.55                         (K) G029.950-00.809 / IRAS 18464-0307       
G29.941-0.071   18 46 13.76 -02 41 39.0 17 09 16  400 12.74 0.08 29.9  0.2 100.5 0.1  7.63 0.47                         (K) G029.956-00.020                         
G30.004-0.265   18 47 02.38 -02 43 37.4 17 09 16   60  1.36 0.06 21.2  1.2 101.5 0.5  7.60 0.44                     yes (K) G030.036-00.167                         
G30.030-0.383   18 47 30.42 -02 45 25.3 17 09 16   72  1.18 0.05 15.4  0.9  98.7 0.3  6.67 1.22                         (K) G030.055-00.339                         
G30.103-0.079   18 46 33.35 -02 33 13.0 17 09 16   56  1.33 0.06 22.4  1.2  98.8 0.5  6.86 1.11                         (K) G030.036-00.167 / IRAS 18439-0236       
G30.136-0.228   18 47 08.74 -02 35 31.8 17 09 16   61  1.39 0.06 21.5  1.1 102.5 0.5  7.35 0.66                         (K) G030.036-00.167 / V* V1361 Aql          
G30.145-0.067   18 46 35.46 -02 30 39.6 17 09 16   64  1.27 0.06 18.7  0.9 101.2 0.4  7.30 0.76                         (K) G030.248-00.102 / IRAS 18438-0234       
G30.145-0.067   18 46 35.46 -02 30 39.6 17 09 16   19  0.48 0.08 24.2  4.3  69.2 1.9                                                                                
G30.197+0.309   18 45 20.70 -02 17 33.3 17 09 16   17  0.58 0.06 31.9  3.5  98.3 1.6  6.61 1.18                         (K) G030.136+00.255 / IRAS 18427-0220       
G30.250-0.232   18 47 22.23 -02 29 34.4 17 09 16   59  1.43 0.07 22.9  1.3 101.1 0.5  7.52 0.45                     yes (K) G030.311-00.215 / IRAS 18447-0232       
G30.301-0.203   18 47 21.59 -02 26 04.0 17 09 16   93  2.63 0.08 26.6  0.9 104.0 0.4  7.28 0.64                         (K) G030.311-00.215 / IRAS 18447-0229       
G30.338-0.251   18 47 36.02 -02 25 21.7 17 09 16   81  2.62 0.08 30.3  1.0 102.8 0.4  7.24 0.69                         (K) G030.338-00.252 / IRAS 18447-0229       
G30.339-0.174   18 47 19.61 -02 23 13.5 17 09 16  121  2.93 0.07 22.8  0.6 103.7 0.2  7.25 0.66                         (K) G030.321-00.210 / IRAS 18446-0226       
G30.365+0.288   18 45 43.70 -02 09 11.0 17 09 16   18  0.63 0.04 33.6  2.4  98.5 1.2  6.73 1.16                                                                     
G30.392+0.121   18 46 22.34 -02 12 18.7 17 09 16   59  1.13 0.11 17.9  1.6 109.7 0.8  7.18 0.59                         (K) G030.377+00.106 / IRAS 18437-0216       
G30.392+0.121   18 46 22.34 -02 12 18.7 17 09 16   27  0.43 0.19 14.6  3.8  92.1 1.4                                                                                
G30.392+0.121   18 46 22.34 -02 12 18.7 17 09 16   13  0.39 0.15 27.6 10.7  70.9 5.0                                                                                
G30.403-0.297   18 47 52.77 -02 23 10.8 17 09 16   66  1.56 0.36 22.3  3.3  96.1 2.5  6.01 0.97                     yes (K) G030.338-00.252                         
G30.403-0.297   18 47 52.77 -02 23 10.8 17 09 16   62  1.12 0.37 17.0  2.5 114.0 1.8                                                                                
G30.419-0.232   18 47 40.64 -02 20 33.0 22 09 16  132  3.75 0.06 26.6  0.4 103.5 0.2  7.21 0.68                     yes (K) G030.463-00.191                         
G30.446-0.359   18 48 10.81 -02 22 34.0 18 08 16   68  2.88 0.15 40.0  1.5 101.6 0.8  7.48 0.42                         (K) G030.338-00.252                         
G30.446-0.359   18 48 10.81 -02 22 34.0 18 08 16   25  1.71 0.17 64.6  6.3  43.9 3.1                                                                                
G30.464+0.033   18 46 49.05 -02 10 54.3 19 04 17   47  1.77 0.12 35.0  1.6  97.9 1.2  7.28 0.69                         (K) G030.442-00.004 / IRAS 18443-0213       
G30.464+0.033   18 46 49.05 -02 10 54.3 19 04 17   29  0.32 0.09 10.3  2.1 111.9 0.5                                                                                
G30.464+0.033   18 46 49.05 -02 10 54.3 19 04 17   49  1.03 0.04 19.6  0.9  40.7 0.4                                                                                
G30.536-0.004   18 47 04.92 -02 08 03.6 18 08 16   50  1.45 0.06 27.2  1.1  42.8 0.5 11.46 0.26                     yes (K) G030.547+00.014 / IRAS 18443-0210       
G30.536-0.004   18 47 04.92 -02 08 03.6 18 08 16   37  0.47 0.09 11.8  1.9 110.6 0.8                                                                                
G30.536-0.004   18 47 04.92 -02 08 03.6 18 08 16   37  0.72 0.09 18.4  2.3  93.3 1.2                                                                                
G30.587-0.125   18 47 36.26 -02 08 36.6 18 08 16  108  4.30 0.07 37.4  0.7 102.6 0.3  7.10 0.74                         (K) G030.585-00.097                         
G30.589-0.043   18 47 18.88 -02 06 17.7 18 08 16   75  2.90 0.07 36.5  1.1  98.6 0.5  6.74 1.04                     yes (K) G030.585-00.097 / IRAS 18446-0209       
G30.589-0.043   18 47 18.88 -02 06 17.7 18 08 16   18  0.46 0.06 24.3  2.9  44.1 1.5                                                                                
G30.604+0.176   18 46 33.79 -01 59 30.0 19 04 17   47  1.13 0.05 22.6  1.2 108.6 0.5  7.06 0.61                         (K) G030.796+00.183 / V* HL Aql             
G30.610+0.235   18 46 21.92 -01 57 32.0 18 08 16   42  1.37 0.07 30.4  2.0 110.0 0.8  7.03 0.61                         (K) G030.796+00.183                         
G30.610+0.235   18 46 21.92 -01 57 32.0 18 08 16   13  0.75 0.11 54.2  9.8  54.3 4.2                                                                                
G30.624-0.107   18 47 36.48 -02 06 11.3 19 04 17  116  3.99 0.06 32.2  0.6 100.6 0.2  7.01 0.85                         (K) G030.585-00.097                         
G30.652-0.204   18 48 00.26 -02 07 19.1 18 08 16   62  2.12 0.07 31.8  1.2  93.3 0.5  5.06 1.01                         (K) G030.599-00.344                         
G30.662-0.139   18 47 47.44 -02 05 00.3 18 08 16  117  3.74 0.05 30.1  0.5  99.4 0.2  6.27 0.67                     yes (K) G030.758-00.047 / Kes 76                
G30.667-0.332   18 48 29.24 -02 10 01.4 18 08 16   51  1.15 0.09 21.3  1.8  97.3 0.8  6.45 1.17                         (K) G030.599-00.344 / IRAS 18458-0213       
G30.667-0.332   18 48 29.24 -02 10 01.4 18 08 16   20  0.46 0.10 22.0  4.9 124.3 1.9                                                                                
G30.668+0.063   18 47 04.99 -01 59 09.0 18 08 16   69  2.57 0.08 34.7  1.2 101.4 0.5  6.94 0.83                         (K) G030.642+00.050 / HD 173743             
G30.668+0.063   18 47 04.99 -01 59 09.0 18 08 16   36  0.72 0.06 19.0  1.8  38.0 0.7                                                                                
G30.672+0.014   18 47 15.87 -02 00 17.2 18 08 16  164  6.03 0.19 34.5  1.3  93.8 0.5  6.41 1.24                         (K) G030.642+00.050 / Kes 76                
G30.693+0.228   18 46 32.48 -01 53 17.1 18 08 16  118  2.69 0.07 21.5  0.7 102.1 0.3  6.80 0.82                         (K) G030.796+00.183 / IRAS 18438-0154       
G30.735-0.295   18 48 28.74 -02 05 23.7 18 08 16  146  3.31 0.06 21.3  0.4  97.2 0.2  6.50 1.46                         (K) G030.795-00.275                         
G30.741-0.195   18 48 08.14 -02 02 20.9 18 08 16   58  1.64 0.08 26.7  1.6  96.8 0.6  7.33 0.21                         (K) G030.795-00.275                         
G30.769+0.105   18 47 07.08 -01 52 38.6 18 08 16   48  1.07 0.07 21.1  1.7 117.4 0.6  7.17 0.79                         (K) G030.796+00.183 / IRAS 18445-0158       
G30.769+0.105   18 47 07.08 -01 52 38.6 18 08 16   37  0.74 0.07 18.5  1.8  90.0 0.8                                                                                
G30.769+0.105   18 47 07.08 -01 52 38.6 18 08 16   25  1.06 0.07 40.1  3.3  36.3 1.2                                                                                
G30.789+0.232   18 46 42.04 -01 48 05.2 18 08 16   29  0.81 0.07 26.1  2.9  39.3 1.0  2.06 0.09                     yes (K) G030.760+00.206 / IRAS 18441-0153       
G30.789+0.232   18 46 42.04 -01 48 05.2 18 08 16   24  1.04 0.08 41.2  3.5  98.3 1.5                                                                                
G30.807+0.080   18 47 16.50 -01 51 16.1 18 08 16   57  1.44 0.06 23.7  1.2  95.4 0.5  6.68 1.14                     yes (K) G030.838+00.114 / Kes 76                
G30.807+0.080   18 47 16.50 -01 51 16.1 18 08 16   36  0.92 0.03 23.8  1.3  32.9 0.3                                                                                
G30.810+0.046   18 47 24.15 -01 52 02.0 18 08 16   32  0.87 0.07 26.0  2.7  37.3 0.9  2.06 0.09                         (K) G030.796+00.183                         
G30.810+0.046   18 47 24.15 -01 52 02.0 18 08 16  119  3.80 0.07 30.0  0.6  94.2 0.2                                                                                
G30.810-0.050   18 47 44.75 -01 54 39.3 29 07 16  714 23.55 0.08 31.0  0.1  97.7 0.0  6.92 1.27                     yes (K) G030.758-00.047                         
G30.810+0.314   18 46 27.01 -01 44 42.0 18 08 16   27  1.31 0.08 45.2  3.3 100.5 1.4  6.57 0.87                         (K) G030.796+00.183                         
G30.810+0.314   18 46 27.01 -01 44 42.0 18 08 16   15  0.39 0.06 24.6  3.6  36.3 1.9                                                                                
G30.823+0.134   18 47 06.88 -01 48 57.9 29 07 16   29  0.50 0.04 16.0  1.7  31.0 0.7  2.04 0.08                     yes (K) G030.838+00.114                         
G30.846-0.075   18 47 54.06 -01 53 25.8 29 07 16  104  2.56 0.06 23.1  0.6  99.9 0.3  6.34 0.69                         (K) G030.869-00.108 / Kes 76                
G30.857+0.004   18 47 38.28 -01 50 42.8 29 07 16  136  2.73 0.05 18.8  0.4  97.1 0.2  6.00 0.21                         (K) G030.867+00.008                         
G30.866+0.114   18 47 15.74 -01 47 10.1 29 07 16   46  1.34 0.06 27.5  1.5  36.3 0.6  2.06 0.08                     yes (K) G030.867+00.113 / HD 173801             
G30.897+0.163   18 47 08.77 -01 44 12.7 19 04 17   42  1.43 0.06 32.3  1.6 100.0 0.7  6.66 0.90                     yes (K) G030.906+00.161 / IRAS 18443-0147       
G30.897+0.163   18 47 08.77 -01 44 12.7 19 04 17   34  0.89 0.06 24.7  1.8  40.4 0.8                                                                                
G30.902-0.035   18 47 51.61 -01 49 21.0 13 05 17  103  2.65 0.03 24.2  0.3 100.0 0.1  6.66 1.18                         (K) G030.905+00.013 / Kes 76                
G30.912+0.020   18 47 40.78 -01 47 18.5 13 05 17  126  3.48 0.03 25.8  0.3  97.6 0.1  6.03 0.21                         (K) G030.905+00.013                         
G30.912+0.020   18 47 40.78 -01 47 18.5 13 05 17   18  0.51 0.03 26.4  1.9  38.0 0.8                                                                                
G30.920+0.088   18 47 27.21 -01 45 01.0 19 04 17   82  3.21 0.06 36.8  0.8 101.2 0.4  6.78 0.84                         (K) G030.955+00.078 / IRAS 18448-0146       
G30.920+0.088   18 47 27.21 -01 45 01.0 19 04 17   22  0.50 0.05 21.0  1.9  38.3 1.0                                                                                
G30.927+0.351   18 46 31.78 -01 37 25.9 19 04 17   17  0.48 0.05 26.0  3.0 100.5 1.3  6.44 0.83                         IRAS 18438-0139                             
G30.945+0.158   18 47 15.11 -01 41 48.0 19 04 17   54  2.23 0.07 39.1  1.4 101.6 0.6  6.71 0.81                         (K) G030.906+00.161                         
G30.959+0.086   18 47 31.80 -01 43 00.3 19 04 17   78  2.60 0.09 31.4  1.3 102.4 0.5  6.85 0.77                     yes (K) G030.955+00.078 / IRAS 18448-0146       
G30.959+0.086   18 47 31.80 -01 43 00.3 19 04 17   44  0.99 0.05 20.9  1.1  39.1 0.5                                                                                
G30.973+0.562   18 45 51.70 -01 29 13.0 03 08 16   41  1.10 0.05 24.9  1.4  21.2 0.6 13.08 0.29                     yes (K) G030.951+00.541                         
G30.980+0.216   18 47 06.49 -01 38 20.0 19 04 17   40  0.66 0.12 15.3  1.2 107.5 0.5  6.91 0.62                     yes (K) G031.020+00.168 / IRAS 18443-0141       
G30.980+0.216   18 47 06.49 -01 38 20.0 19 04 17   27  0.90 0.13 31.4  3.6  89.6 2.2                                                                                
G30.980+0.216   18 47 06.49 -01 38 20.0 19 04 17   14  0.30 0.04 20.5  3.3  40.2 1.6                                                                                
G31.036+0.236   18 47 08.25 -01 34 46.6 19 04 17   27  0.64 0.05 22.1  2.1 106.4 1.0  6.86 0.64                         (K) G031.020+00.168                         
G31.036+0.236   18 47 08.25 -01 34 46.6 19 04 17   21  0.32 0.05 14.2  2.1  81.0 1.0                                                                                
G31.041-0.232   18 48 48.79 -01 47 17.5 12 05 17   28  0.71 0.06 24.0  2.3 107.8 0.9  7.03 0.61                                                                     
G31.076+0.458   18 46 25.39 -01 26 34.3 19 04 17   28  0.73 0.06 24.6  2.6  30.8 1.0  2.04 0.08                     yes (K) G031.054+00.491                         
G31.101+0.265   18 47 09.28 -01 30 30.7 19 04 17   48  0.92 0.05 17.8  1.1 104.2 0.5  6.74 0.70                         (K) G031.138+00.285 / IRAS 18445-0131       
G31.101+0.265   18 47 09.28 -01 30 30.7 19 04 17   19  0.33 0.05 16.5  2.4  81.5 1.1                                                                                
G31.122+0.063   18 47 54.70 -01 34 57.0 19 04 17   45  0.84 0.06 17.6  1.6 102.3 0.6  6.78 0.77                         (K) G031.159+00.045 / IRAS 18454-0136       
G31.122+0.063   18 47 54.70 -01 34 57.0 19 04 17   40  0.43 0.06 10.0  1.4  84.6 0.5                                                                                
G31.122+0.063   18 47 54.70 -01 34 57.0 19 04 17   36  1.15 0.06 29.6  1.6  34.8 0.7                                                                                
G31.159+0.058   18 47 59.84 -01 33 04.6 19 04 17   40  1.35 0.06 31.4  1.6 102.1 0.7  6.76 0.78                     yes (K) G031.159+00.045 / IRAS 18454-0136       
G31.159+0.058   18 47 59.84 -01 33 04.6 19 04 17   30  0.97 0.06 30.8  2.0  34.2 0.9                                                                                
G31.221+0.020   18 48 14.70 -01 30 49.1 12 05 17   35  0.87 0.05 23.3  1.5  99.3 0.6  6.62 0.96                     yes (G) G031.264+00.031 / IRAS 18458-0134       
G31.221+0.020   18 48 14.70 -01 30 49.1 12 05 17   15  0.53 0.06 33.3  4.6  41.6 1.9                                                                                
G31.237+0.067   18 48 06.49 -01 28 42.5 19 04 17   41  0.74 0.04 16.9  1.1 103.7 0.5  6.79 0.71                     yes (K) G031.269+00.064 / IRAS 18456-0129       
G31.375+0.483   18 46 52.66 -01 09 56.8 19 04 17    5                                           ?                                                                   
G31.413+0.308   18 47 34.24 -01 12 39.4 17 08 16   22  0.67 0.04 28.6  1.8 101.0 0.8  6.36 0.79                     yes (K) G031.412+00.309 / IRAS 18449-0115       
G31.496+0.177   18 48 11.26 -01 11 49.3 17 08 16    9                                           ?                       (Q) G031.519+00.150 / IRAS 18455-0115       
G31.508-0.164   18 49 25.55 -01 20 31.3 17 08 16   33  0.68 0.07 19.7  2.7  95.6 0.8  6.21 0.94                         (K) G031.534-00.134 / IRAS 18469-0125       
G31.508-0.164   18 49 25.55 -01 20 31.3 17 08 16   18  0.36 0.05 19.1  3.1  36.1 1.5                                                                                
G31.544-0.043   18 49 03.60 -01 15 16.2 17 08 16   15  0.18 0.03 11.3  2.3  91.9 0.9  5.26 0.33                         (K) G031.534-00.134                         
G31.544-0.043   18 49 03.60 -01 15 16.2 17 08 16   10  0.28 0.04 25.2  4.0  30.0 1.9                                                                                
G31.554-0.101   18 49 17.07 -01 16 19.9 17 08 16   15  0.57 0.05 35.9  3.2  96.0 1.5  6.23 0.91                         (K) G031.534-00.134                         
G31.554-0.101   18 49 17.07 -01 16 19.9 17 08 16   13  0.34 0.04 24.5  2.9  38.3 1.4                                                                                
G31.579+0.076   18 48 41.92 -01 10 07.9 17 08 16   17  0.36 0.04 19.7  3.2 101.5 1.1  6.51 0.80                     yes (K) G031.577+00.103 / IRAS 18461-0113       
G31.611+0.151   18 48 29.45 -01 06 23.8 17 08 16   33  1.30 0.05 37.2  1.7 105.9 0.8  6.70 0.66                         (K) G031.577+00.103 / IRAS 18458-0108       
G31.677+0.245   18 48 16.50 -01 00 19.4 17 08 16   17  0.81 0.05 44.3  3.2  99.1 1.5  6.07 0.74                         (K) G031.677+00.179 /  IRAS 18456-0104      
G32.010-0.323   18 50 54.36 -00 58 03.7 16 08 16   33  0.61 0.04 17.3  1.2  43.9 0.5  2.13 0.14                         (K) G031.907-00.352                         
G32.118+0.090   18 49 38.02 -00 41 00.4 16 08 16   39  0.80 0.05 19.5  1.5  95.4 0.6  5.46 0.45                     yes (K) G032.099+00.089 / IRAS 18470-0044       
G32.118+0.090   18 49 38.02 -00 41 00.4 16 08 16   15  0.51 0.06 31.4  4.7  37.5 2.0                                                                                
G32.798+0.190   18 50 31.00 -00 01 56.9 16 08 16  236  7.59 0.07 30.2  0.4  15.8 0.1 12.98 0.30                     yes (K) G032.800+00.190                         
G32.992+0.034   18 51 25.56 +00 04 07.2 19 08 16   38  1.07 0.07 26.1  1.9  96.1 0.9  6.35 0.62                     yes (K) G032.990+00.040 / Mol 73                
G33.031+0.084   18 51 19.21 +00 07 33.3 19 08 16   22  0.59 0.05 25.6  2.0  94.1 1.1  6.25 0.66                         (K) G033.080+00.073 / Mol 73                
G33.086+0.001   18 51 42.87 +00 08 16.8 19 08 16   40  1.21 0.07 28.2  1.7  97.2 0.8  6.38 0.61                         (K) G033.080+00.073 / Mol 73                
G33.092-0.073   18 51 59.40 +00 06 33.8 19 08 16   53  1.03 0.02 18.4  1.4 107.5 0.5  6.59 0.49                     yes (K) G033.051-00.078 / IRAS 18494+0002       
G33.092-0.073   18 51 59.40 +00 06 33.8 19 08 16   45  0.93 0.05 19.4  1.6  90.5 0.6                                                                                
G33.143-0.088   18 52 08.17 +00 08 53.0 19 08 16   73  1.91 0.07 24.5  0.8  97.8 0.1  6.41 0.58                     yes (K) G033.142-00.088 / IRAS 18496+0004       
G33.143-0.088   18 52 08.17 +00 08 53.0 19 08 16   28  0.82 0.05 27.7  0.8  73.5 0.5                                                                                
G33.265+0.066   18 51 48.58 +00 19 34.5 12 05 17   18  1.00 0.06 52.1  3.5  98.8 1.4  6.44 0.54                         (K) G033.263+00.066 / IRAS 18492+0015       
G33.393+0.010   18 52 14.64 +00 24 52.4 22 09 16   35  0.98 0.07 26.6  2.3  69.7 0.9  4.47 0.33                     yes (K) G033.419-00.005 / IRAS 18497+0022       
G33.393+0.010   18 52 14.64 +00 24 52.4 22 09 16   19  0.43 0.06 21.2  3.1 102.7 1.5                                                                                
G33.430-0.016   18 52 24.08 +00 26 08.6 22 09 16   38  0.88 0.13 22.0  2.3 106.7 1.1  6.54 0.48                         (K) G033.419-00.005 / IRAS 18497+0022       
G33.430-0.016   18 52 24.08 +00 26 08.6 22 09 16   25  0.97 0.13 36.3  5.2  73.9 2.5                                                                                
G33.548+0.021   18 52 29.24 +00 33 29.5 22 07 16   53  0.73 0.06 12.9  1.2 111.2 0.4  6.55 0.50                         (G) G033.507-00.003 / IRAS 18498+0028       
G33.548+0.021   18 52 29.24 +00 33 29.5 22 07 16   20  0.46 0.07 21.9  3.8  87.1 1.5                                                                                
G33.638-0.035   18 52 51.16 +00 36 44.4 22 07 16   19  0.45 0.08 22.5  4.1  93.3 1.9  6.26 0.60                     yes (Q) G033.650-00.026 / IRAS 18502+0034       
G33.638-0.035   18 52 51.16 +00 36 44.4 22 07 16   16  0.20 0.07 11.4  2.1 109.7 1.1                                                                                
G34.033-0.024   18 53 31.86 +00 58 09.0 22 09 16   59  0.73 0.04 11.7  0.9  56.8 0.3 10.58 0.27                         (K) G034.026-00.058 / IRAS 18508+0052       
G34.185+0.114   18 53 18.95 +01 10 01.9 22 07 16   26  0.34 0.04 12.2  1.7  56.9 0.6 10.57 0.28                         (K) G034.158+00.147                         
G34.286+0.129   18 53 26.94 +01 15 52.0 22 07 16  321  8.10 0.07 23.7  0.2  52.0 0.1 10.67 0.28                         (K) G034.256+00.136                         
G34.366-0.058   18 54 15.73 +01 15 00.3 12 05 17   16  0.13 0.02  7.4  1.5  88.9 0.6  5.23 0.41                         (K) G034.422-00.181                         
G34.366-0.058   18 54 15.73 +01 15 00.3 12 05 17    8  0.18 0.04 20.6  5.1  48.1 2.0                                                                                
G34.411+0.235   18 53 18.03 +01 25 24.9 22 07 16   46  0.82 0.05 16.6  1.1  61.8 0.4 10.44 0.32                     yes (K) G034.404+00.227                         
G34.515+0.066   18 54 05.56 +01 26 21.4 12 05 17   24  0.79 0.08 31.1  2.2  49.1 1.5 10.69 0.28                         (K) G034.542+00.062 / IRAS 18516+0123       
G34.515+0.066   18 54 05.56 +01 26 21.4 12 05 17   32  0.25 0.05  7.4  1.3  60.2 0.4                                                                                
G34.530-1.087   18 58 13.49 +00 55 34.2 22 07 16   40  0.76 0.05 17.9  1.5  47.3 0.6  2.18 0.14                         (K) G034.550-01.110                         
G34.546+0.535   18 52 28.60 +01 40 51.3 23 07 16   17  0.16 0.02  8.9  1.5  58.7 0.7 12.14 1.61                                                                     
G34.712-0.595   18 56 48.27 +01 18 46.9 23 07 16   24  0.62 0.05 24.2  2.4  47.4 1.0  2.23 0.21                         (K) G034.757-00.669 / IRAS 18542+0114       
G34.719-0.678   18 57 06.75 +01 16 53.0 12 05 17   56  1.01 0.04 17.0  0.8  47.9 0.4  2.24 0.22                         (K) G034.757-00.669 / IRAS 18544+0112Mol 80 
G35.067-1.569   19 00 55.11 +01 11 02.9 23 07 16   60  0.96 0.07 15.0  1.4  44.5 0.5  2.20 0.12                         (K) G035.075-01.519 / W 48E                 
G35.141-0.750   18 58 08.43 +01 37 22.9 22 09 16    7                                           ?                   yes (K) G035.126-00.755                         
G35.194-1.725   19 01 42.34 +01 13 32.4 22 09 16  762 19.66 0.09 24.2  0.1  46.9 0.1  2.22 0.06                     yes (K) G035.197-01.756 / W 48 Cluster          
G35.291+0.808   18 52 51.93 +02 28 04.9 12 05 17   19  0.56 0.04 27.4  2.4  76.4 1.0  4.77 0.35                         (K) G035.187+00.892 / IRAS 18503+0225       
G35.360-1.781   19 02 12.52 +01 20 49.9 24 09 16   33  0.72 0.05 20.6  1.5  46.1 0.6  2.20 0.13                         (K) G035.380-01.856 / W 48C                 
G35.398+0.025   18 55 51.02 +02 12 22.2 24 09 16   38  0.84 0.05 20.5  1.5  55.7 0.6 10.36 0.28                     yes (K) G035.349+00.004 / IRAS 18533+0208       
G35.442-0.018   18 56 04.85 +02 13 31.3 24 09 16   21  0.47 0.05 20.8  2.7  58.0 1.1 10.29 0.29                         (K) G035.467+00.004 / IRAS 18535+0211       
G35.467+0.138   18 55 34.27 +02 19 08.0 24 09 16   31  1.08 0.12 33.2  3.9  82.6 1.9  4.95 0.39                         (K) G035.467+00.139 / IRAS 18530+0215       
G35.467+0.138   18 55 34.27 +02 19 08.0 24 09 16   17  0.53 0.19 29.1  8.3  53.2 4.1                                                                                
G35.500-0.021   18 56 11.87 +02 16 31.6 24 09 16   21  0.59 0.06 26.6  3.0  54.5 1.2 10.36 0.28                         (K) G035.467+00.004                         
G35.578+0.048   18 56 05.68 +02 22 35.5 24 09 16   58  1.73 0.07 28.2  1.3  49.5 0.5 10.48 0.28                     yes (K) G035.579+00.065 / IRAS 18534+0218       
G35.579-0.031   18 56 22.61 +02 20 29.2 24 09 16  133  3.56 0.06 25.2  0.5  52.0 0.2 10.41 0.28                         (K) G035.576-00.032                         
G35.603-0.203   18 57 02.10 +02 17 05.8 12 05 17   30  0.55 0.05 17.1  1.9  48.0 0.7 10.45 0.28                         (K) G035.623-00.198 / IRAS 18545+0212       
G35.615-0.951   18 59 43.22 +01 57 12.8 24 09 16   22  0.37 0.05 15.4  3.2  59.8 1.0  3.54 0.39                         (K) G035.559-00.824                         
G35.681-0.176   18 57 05.03 +02 21 59.0 24 09 16   20  0.22 0.03 10.6  1.8  49.5 0.7 10.41 0.28                         (K) G035.623-00.198                         
G35.823-0.202   18 57 26.14 +02 28 51.5 24 09 16    5                                                                                                               
G36.454-0.187   18 58 32.16 +03 02 54.5 25 09 16   38  1.03 0.06 25.6  1.6  73.3 0.7  4.55 0.39                         (K) G036.459-00.183                         
G37.359-0.074   18 59 47.40 +03 54 18.6 25 09 16   48  1.87 0.07 37.0  1.6  57.8 0.7  9.92 0.31                         (K) G037.347-00.147                         
G37.479-0.105   19 00 07.10 +03 59 52.2 13 11 16  119  4.00 0.07 31.5  0.7  50.1 0.3 10.10 0.30                     yes (K) G037.469-00.105                         
G37.593-0.124   19 00 23.75 +04 05 28.2 27 09 16   53  1.89 0.06 33.4  1.2  49.5 0.5 10.10 0.30                         (K) G037.544-00.115                         
G37.602+0.428   18 58 26.65 +04 21 05.3 27 09 16    5                                           ?                   yes                                             
G37.659+0.119   18 59 39.10 +04 15 38.7 27 09 16   77  1.45 0.05 17.8  0.7  88.8 0.3  4.91 0.48                         (K) G037.677+00.155                         
G37.659+0.119   18 59 39.10 +04 15 38.7 27 09 16   24  0.80 0.06 31.2  2.7  52.1 1.0                                                                                
G37.669-0.093   19 00 25.60 +04 10 19.9 27 09 16   48  0.91 0.05 17.8  1.1  50.6 0.4 10.06 0.31                         (K) G037.641-00.112                         
G37.769-0.263   19 01 12.83 +04 10 59.8 01 10 16   94  2.09 0.05 21.0  0.6  63.9 0.2  9.65 0.35                         (K) G037.763-00.212                         
G37.800-0.372   19 01 39.76 +04 09 41.2 01 10 16   54  1.27 0.06 21.9  1.1  62.8 0.5  9.67 0.33                         (K) G037.816-00.379 / IRAS 18591+0405       
G37.873-0.399   19 01 53.53 +04 12 50.3 01 10 16  224  9.20 0.09 38.7  0.4  60.6 0.2  9.70 0.31                         (K) G037.872-00.399                         
G38.076-0.266   19 01 47.32 +04 27 20.9 01 10 16   37  0.76 0.05 19.1  1.6  56.4 0.6  9.79 0.30                     yes (K) G038.121-00.226 / IRAS 18592+0422       
G38.119-0.229   19 01 44.16 +04 30 38.1 01 10 16   28  0.35 0.04 11.5  1.6  54.5 0.7  9.84 0.31                     yes (K) G038.121-00.226                         
G38.202-0.068   19 01 18.88 +04 39 26.5 01 10 16   25  0.54 0.04 20.6  2.1  58.6 0.7  9.72 0.34                     yes (K) G038.365-00.062                         
G38.202-0.068   19 01 18.88 +04 39 26.5 01 10 16   26  0.24 0.03  8.7  1.3  86.3 0.5                                                                                
G38.255-0.200   19 01 52.98 +04 38 39.4 01 10 16   31  0.67 0.06 20.3  2.2  52.4 0.9  9.88 0.31                     yes (K) G038.365-00.062 / IRAS 18594+0434       
G38.255-0.200   19 01 52.98 +04 38 39.4 01 10 16   23  0.29 0.04 12.0  2.0  85.6 0.9                                                                                
G38.258-0.074   19 01 26.23 +04 42 17.2 01 10 16   39  0.78 0.08 19.0  1.9  56.1 0.8  9.79 0.34                     yes (K) G038.365-00.062 / IRAS 18589+0437       
G38.258-0.074   19 01 26.23 +04 42 17.2 01 10 16   27  0.71 0.08 24.2  3.0  83.2 1.3                                                                                
G39.312-0.216   19 03 53.09 +05 34 36.4 02 10 16   19  0.53 0.04 25.9  2.5  58.2 1.1  9.48 0.32                         (K) G039.294-00.311                         
G39.537-0.378   19 04 52.60 +05 42 07.4 02 10 16    7                                           ?                       (K) G039.544-00.366 / IRAS 19023+0538       
G39.882-0.346   19 05 24.10 +06 01 25.7 02 10 16   23  0.67 0.24 27.5  7.4  67.7 4.6  3.41 0.11                         (K) G039.883-00.346 / IRAS 19029+0556       
G39.882-0.346   19 05 24.10 +06 01 25.7 02 10 16   10  0.15 0.13 13.7  5.4  51.6 2.2                                                                                
G40.445+2.528   18 56 08.12 +07 50 16.8 22 03 17   16  0.41 0.05 23.9  3.3  22.6 1.4  1.89 0.07                         (K) G040.503+02.537 / SH 2-76 E             
G40.495+2.570   18 56 04.52 +07 54 03.9 11 01 16   90  2.67 0.06 27.8  0.7  23.7 0.3  1.89 0.07                         (K) G040.503+02.537 / SH 2-76 E /           
G40.545+2.596   18 56 04.59 +07 57 28.3 11 01 16   58  1.42 0.04 23.1  0.8  30.2 0.3  1.91 0.07                         (K) G040.503+02.537 / IRAS 18536+0753       
G40.592+2.509   18 56 28.42 +07 57 36.7 14 12 17   20  0.63 0.05 29.1  2.3  33.1 1.1  1.92 0.07                                                                     
G41.121-0.107   19 06 50.26 +07 14 01.5 25 11 16   28  0.52 0.04 17.8  1.5  54.0 0.7  9.19 0.40                     yes (K) G041.074-00.162 / IRAS 19044+0709       
G41.355+0.406   19 05 26.14 +07 40 38.4 16 08 16   22  0.43 0.04 17.9  2.0  21.6 0.8 11.75 0.40                                                                     
G42.692-0.129   19 09 50.48 +08 37 05.6 26 11 16   24  0.45 0.05 17.6  2.2  66.2 0.9  3.40 0.12                     yes (K) G042.562-00.107 / IRAS 19075+0832       
G43.076-0.078   19 10 22.44 +08 58 54.4 26 11 16   23  0.79 0.04 31.8  1.6   8.6 0.7 11.46 0.40                     yes (Q) G043.097-00.052                         
G43.076-0.078   19 10 22.44 +08 58 54.4 26 11 16   12  0.26 0.03 21.6  3.5  59.0 1.3                                                                                
G43.089-0.011   19 10 09.53 +09 01 26.8 26 11 16   46  1.16 0.04 23.6  0.9   6.3 0.4 11.55 0.38                     yes (K) G043.170-00.004                         
G43.148+0.013   19 10 10.98 +09 05 18.2 26 11 16 1370 41.94 0.15 28.8  0.3   8.1 0.3 11.49 0.35                     yes (K) G043.149+00.028 / W 49N                 
G43.177-0.008   19 10 18.73 +09 06 13.4 26 11 16 1155 33.97 0.09 27.6  0.1   9.8 0.0 11.42 0.35                         (K) G043.170-00.004 / W49 P                 
G43.178-0.519   19 12 08.90 +08 52 07.4 26 11 16   75  2.36 0.06 29.5  0.9  58.0 0.4  8.47 0.35                     yes (K) G043.175-00.519                         
G43.181-0.056   19 10 29.43 +09 05 07.2 26 11 16  205  5.43 0.05 24.8  0.3   9.9 0.1 11.40 0.36                         (K) G043.165-00.031 / W 49SE                
G43.262-0.045   19 10 36.23 +09 09 46.2 04 12 16   51  1.23 0.08 22.4  1.7   9.2 0.7 11.41 0.36                         (K) G043.237-00.044 / IRAS 19081+0903       
G43.890-0.790   19 14 27.48 +09 22 24.6 11 01 17   71  1.82 0.05 24.2  0.7  53.1 0.3  3.32 0.47                     yes (K) G043.890-00.780                         
G44.241+0.152   19 11 43.98 +10 07 17.4 11 01 17   28  0.63 0.05 20.8  2.0  63.6 0.9  7.95 0.29                         (K) G044.224+00.085                         
G45.124+0.136   19 13 27.23 +10 53 49.0 12 01 17  123  4.45 0.09 33.9  0.9  55.8 0.3  8.00 0.33                         (K) G045.121+00.133                         
G45.454+0.060   19 14 21.08 +11 09 13.7 12 01 17  208  6.03 0.07 27.3  0.4  56.2 0.2  7.94 0.36                     yes (K) G045.453+00.044                         
G45.525+0.012   19 14 39.58 +11 11 40.6 12 01 17   48  1.10 0.06 21.4  1.3  55.2 0.5  7.95 0.37                         (K) G045.542-00.006 / IRAS 19124+1106       
G45.541-0.016   19 14 47.48 +11 11 43.3 12 01 17   35  0.91 0.05 24.4  1.6  56.6 0.7  7.91 0.37                         (K) G045.542-00.006 / IRAS 19124+1106       
G48.628+0.214   19 19 52.09 +14 01 56.4 05 03 17   80  1.32 0.13 15.5  1.9   8.0 0.6 10.57 0.29                         (K) G048.630+00.230                         
G48.632-0.587   19 22 47.14 +13 39 33.3 05 03 17   34  1.02 0.06 28.3  2.2  61.5 0.8  5.61 0.43                         (K) G049.048-00.886                         
G48.652-0.315   19 21 50.18 +13 48 17.5 05 03 17   27  0.45 0.04 15.6  1.8  62.7 0.7  5.83 0.75                                                                     
G48.652-0.315   19 21 50.18 +13 48 17.5 05 03 17   19  0.16 0.03  7.9  2.1  41.2 0.8                                                                                
G48.655-0.728   19 23 20.65 +13 36 45.8 05 03 17   24  0.47 0.05 18.3  2.2  67.8 0.9  6.39 0.63                         (K) G049.048-00.886 / IRAS 19210+1331       
G48.655-0.728   19 23 20.65 +13 36 45.8 05 03 17   14  0.64 0.10 41.9  7.8 106.1 3.2                                                                                
G48.742-0.512   19 22 43.71 +13 47 31.2 05 03 17   74  1.92 0.07 24.4  1.1  66.3 0.4  5.87 0.70                         (K) G049.048-00.886 / IRAS 19204+1341       
G48.888-0.410   19 22 38.41 +13 58 08.9 08 09 16  118  3.57 0.07 28.4  0.6  61.7 0.3  5.91 0.75                         (K) G049.048-00.886                         
G48.905-0.261   19 22 07.85 +14 03 12.6 22 04 17  313  8.75 0.07 26.3  0.2  65.6 0.1  5.70 0.56                     yes (K) G048.922-00.285                         
G48.923-0.445   19 22 50.14 +13 58 59.7 08 09 16   99  2.54 0.06 24.1  0.7  61.0 0.3  5.94 0.76                         (K) G049.048-00.886                         
G48.946-0.331   19 22 27.89 +14 03 24.9 08 09 16  299  7.81 0.03 24.5  0.4  68.1 0.4  5.67 0.54                         (K) G048.922-00.285 / HD 231256             
G48.961-0.396   19 22 43.99 +14 02 21.3 08 09 16  129  2.50 0.26 18.2  1.1  68.2 0.8  5.72 0.59                         (K) G049.048-00.886                         
G48.961-0.396   19 22 43.99 +14 02 21.3 08 09 16   47  0.92 0.25 18.2  2.9  50.4 2.2                                                                                
G48.991-0.299   19 22 26.22 +14 06 42.2 08 09 16  428 11.03 0.07 24.2  0.2  66.8 0.1  5.74 0.56                     yes (K) G049.002-00.303 / HD 231256             
G49.025-0.526   19 23 19.75 +14 02 06.0 08 09 16   38  1.35 0.07 33.5  2.0  55.9 0.9  5.74 0.92                         (K) G049.048-00.886                         
G49.028-0.217   19 22 12.74 +14 10 58.4 09 09 16  331  8.05 0.07 22.8  0.2  62.7 0.1  5.81 0.72                         (K) G049.051-00.255                         
G49.072-0.327   19 22 41.84 +14 10 11.9 09 09 16  200  4.41 0.06 20.7  0.3  61.7 0.1  5.86 0.74                         (K) G049.077-00.375                         
G49.224-0.334   19 23 01.08 +14 18 00.6 09 09 16  316 10.10 0.07 30.0  0.2  68.1 0.0  5.74 0.61                         (K) G049.201-00.365 / HD 231269             
G49.268-0.337   19 23 06.83 +14 20 17.2 09 09 16   48  1.87 0.13 36.3  2.9  59.2 1.2  5.85 0.80                         (K) G049.201-00.365 / HD 231269             
G49.341-0.337   19 23 15.43 +14 24 08.7 09 09 16  110  3.75 0.07 31.9  0.6  56.2 0.3  5.78 0.95                         (K) G049.384-00.298 / IRAS 19209+1418       
G49.368-0.303   19 23 11.17 +14 26 32.6 11 09 16  877 27.09 0.07 29.0  0.1  53.5 0.0  5.24 0.69                         (K) G049.384-00.298 / W 51 West             
G49.391-0.235   19 22 59.18 +14 29 41.1 11 09 16  141  4.27 0.06 28.4  0.4  47.4 0.2  4.73 0.83                         (K) G049.407-00.193 / IRAS 19207+1422       
G49.406-0.372   19 23 30.67 +14 26 37.5 11 09 16  234  7.23 0.06 29.0  0.3  63.5 0.1  5.82 0.63                         (K) G049.384-00.298                         
G49.461-0.551   19 24 16.19 +14 24 23.5 11 09 16   32  0.98 0.06 29.0  2.1  62.4 0.9  5.83 0.63                         (K) G049.501-00.524                         
G49.466-0.408   19 23 45.74 +14 28 45.2 11 09 16  899 27.15 0.09 28.4  0.1  57.6 0.0  5.82 0.82                     yes (K) G049.484-00.391 / W 51E7                
G49.958+0.126   19 22 46.47 +15 09 54.9 13 09 16   14  0.30 0.03 20.0  2.2  52.4 1.1  5.26 1.17                         (G) G049.728+00.129 / HD 231264             
G50.042+0.260   19 22 26.80 +15 18 08.1 13 09 16   11  0.25 0.04 21.1  3.8  49.2 1.5  4.92 0.42                         (Q) G050.000+00.260 / IRAS 19201+1512       
G50.094-0.677   19 25 58.11 +14 54 16.2 14 09 16   41  1.14 0.05 26.4  1.4  72.4 0.6  5.32 0.47                         (K) G050.137-00.660 / IRAS 19238+1448       
G50.779+0.152   19 24 17.42 +15 54 01.7 06 03 17   27  1.11 0.06 38.8  2.6  42.9 0.8  3.51 0.34                     yes (K) G050.785+00.167 / IRAS 19220+1548       
G50.817+0.242   19 24 02.14 +15 58 35.7 06 03 17   33  0.96 0.11 27.6  4.5  45.0 1.4  3.58 0.34                         (K) G051.010+00.060                         
G51.341+0.065   19 25 43.12 +16 21 14.1 06 03 17   36  0.90 0.05 23.6  1.7  50.4 0.6  3.78 0.45                                                                     
G51.371-0.045   19 26 10.77 +16 19 41.8 06 03 17   42  1.08 0.06 23.8  1.5  53.4 0.6  4.70 0.37                         (C) G051.457-00.286 / IRAS 19237+1614       
G51.383-0.007   19 26 04.01 +16 21 26.0 06 03 17  103  2.44 0.06 22.2  0.6  52.4 0.3  4.61 0.52                         (C) G051.457-00.286                         
G52.199+0.723   19 24 59.87 +17 25 18.3 06 03 17   62  1.69 0.07 25.7  1.2   1.8 0.5 10.15 0.35                     yes (K) G052.201+00.752 / IRAS 19227+1719       
G52.234+0.759   19 24 56.15 +17 28 12.1 06 03 17   46  1.14 0.07 23.5  1.5  -0.4 0.7 10.23 0.35                         (K) G052.232+00.735 / IRAS 19227+1721       
G52.260-0.521   19 29 41.88 +16 52 57.5 29 10 16   40  0.81 0.07 18.8  1.7  43.2 0.7  3.99 0.33                         (K) G052.174-00.567                         
G52.260-0.521   19 29 41.88 +16 52 57.5 29 10 16   17  0.27 0.06 15.2  2.8  65.7 1.7                                                                                
G52.355-0.588   19 30 08.02 +16 56 00.8 29 10 16    9                                           ?                       (K) G052.398-00.591 / IRAS 19278+1649       
G52.399-0.936   19 31 29.87 +16 48 17.9 29 10 16   17  0.29 0.04 16.1  2.4  58.1 1.0  4.00 0.42                                                                     
G52.540-0.927   19 31 45.02 +16 55 59.5 16 10 16   16  0.39 0.04 23.2  2.8  61.2 1.3  3.91 0.59                         (K) G052.537-00.946                         
G52.921-0.621   19 31 23.60 +17 24 50.7 29 10 16   35  1.01 0.08 26.7  2.3  46.4 1.0  4.01 0.32                         (K) G052.799-00.534 / 5P 20                 
G53.575+0.069   19 30 10.28 +18 19 07.8 05 09 16   14  0.33 0.04 23.0  2.7  31.9 1.2  3.77 0.22                         (K) G053.541-00.011                         
G53.618+0.036   19 30 22.98 +18 20 26.3 05 09 16   14  0.39 0.03 26.3  2.5  28.2 1.2  3.95 0.34                     yes (K) G053.644+00.014 / HD 231615             
G54.110-0.081   19 31 48.81 +18 42 56.8 11 01 17   53  1.52 0.07 27.0  1.4  40.2 0.5  3.93 0.36                         (K) G054.099-00.068                         
G59.474-0.185   19 43 27.58 +23 20 30.6 29 09 16   20  0.56 0.04 25.8  2.2  29.2 0.9  3.51 0.29                         (K) G059.557-00.186 / IRAS 19319+2214       
G59.498-0.236   19 43 42.45 +23 20 13.8 19 08 16   21  0.58 0.05 25.8  2.6  28.4 1.1  3.50 0.29                     yes (K) G059.557-00.186                         
G59.582-0.147   19 43 33.06 +23 27 18.2 19 08 16   22  0.51 0.05 21.6  2.1  29.5 1.0  3.52 0.29                         (K) G059.557-00.186                         
G63.153+0.442   19 49 14.04 +26 50 16.3 04 08 16  263  6.36 0.08 22.8  0.3  15.7 0.1  2.12 0.07                         (K) G063.164+00.449                         
G75.770+0.344   20 21 41.74 +37 26 02.6 25 09 16  140  4.17 0.06 28.1  0.5  -7.8 0.2  3.86 0.52                     yes (K) G075.768+00.344                         
G75.840+0.367   20 21 47.97 +37 30 17.2 13 10 16   34  1.12 0.06 30.8  1.8  -4.1 0.9  3.85 0.48 SL (G75.841+0.425)      (K) G075.842+00.404                         
G75.841+0.425   20 21 33.83 +37 32 21.5 13 10 16  151  4.80 0.10 29.8  0.7  -3.4 0.3  3.84 0.46                         (K) G075.842+00.404 / V* BC Cyg             
G76.659+1.922   20 17 37.28 +39 03 35.3 09 11 16   35  0.92 0.08 24.3  2.6   7.7 1.0  1.62 0.08                         (K) G076.951+01.718 / IRAS 20157+3854       
G77.973+2.236   20 20 06.70 +40 19 17.9 15 06 16   25  0.54 0.06 20.6  2.4 -12.8 1.1  5.29 1.07                         (K) G078.698+01.902                         
G78.161+1.871   20 22 15.10 +40 16 09.5 06 01 17   59  1.55 0.05 24.7  1.0   4.6 0.4  2.92 0.75                         (K) G078.147+01.820 / * gam Cyg             
G78.231+0.905   20 26 35.21 +39 46 15.3 29 09 16   22  0.49 0.04 21.0  2.1 -14.3 0.8  4.48 1.26                         (K) G077.402+00.841                         
G78.259-0.017   20 30 32.95 +39 15 16.4 29 09 16   14  0.68 0.05 46.2  3.9  -2.4 1.9  3.49 0.76                                                                     
G78.377+1.020   20 26 32.32 +39 57 20.9 29 09 16   34  1.11 0.06 30.8  2.0 -11.2 0.8  3.91 0.85                         (K) G078.516+01.187                         
G78.405+0.609   20 28 21.92 +39 44 23.1 29 09 16   14  0.35 0.04 23.1  2.8  -4.2 1.2  3.59 0.69                         (K) G077.402+00.841                         
G78.405+0.609   20 28 21.92 +39 44 23.1 29 09 16    8  0.11 0.03 13.9  4.5  46.2 2.1                                                                                
G78.633+0.979   20 27 29.35 +40 08 26.1 28 09 16   28  1.04 0.07 34.7  2.7   4.6 1.2  2.85 1.01                         (K) G078.516+01.187                         
G78.641+0.672   20 28 49.06 +39 58 04.4 28 09 16   74  2.11 0.06 26.9  0.9  -3.4 0.4  3.53 0.71                         (Q) G078.657+00.675 / V* RW Cyg             
G78.662+0.266   20 30 35.69 +39 44 47.8 28 09 16   29  1.04 0.06 33.6  2.3  -5.0 1.0  3.60 0.68                                                                     
G78.670+0.184   20 30 57.83 +39 42 16.3 28 09 16   20  0.41 0.05 19.4  2.6 -11.5 1.1  3.86 0.76                                                                     
G78.697+1.234   20 26 35.80 +40 20 26.9 28 09 16    9                                           ?                       (K) G078.516+01.187                         
G78.728+0.946   20 27 55.26 +40 11 54.5 29 09 16   64  2.17 0.09 31.8  1.5   1.5 0.6  2.96 1.07                         NGC 6914C                                   
G78.840+0.695   20 29 19.90 +40 08 34.3 16 09 16   43  1.41 0.08 31.0  1.9  12.9 0.9  3.23 0.53                         (K) G078.886+00.709 / 19P 8                 
G78.873+0.754   20 29 10.93 +40 12 14.9 16 09 16   21  0.46 0.04 20.4  2.6   9.5 0.9  2.74 0.97                         (K) G078.886+00.709 / 19P 8                 
G78.881+1.427   20 26 19.99 +40 36 11.0 16 09 16   34  0.75 0.06 20.7  1.7 -30.0 0.8  6.03 0.44                         (K) G078.698+01.902                         
G78.881+1.427   20 26 19.99 +40 36 11.0 16 09 16   17  0.24 0.05 13.4  2.4  10.9 1.4                                                                                
G78.882+0.723   20 29 20.35 +40 11 37.5 16 09 16   33  0.92 0.07 26.2  2.1  15.3 1.0  3.10 0.79                     yes (K) G078.886+00.709 / 19P 8                 
G78.901+0.661   20 29 39.85 +40 10 20.7 16 09 16   39  1.17 0.07 27.9  1.7  13.2 0.8  3.22 0.54                         (K) G078.886+00.709 / 19P 8                 
G78.969+0.541   20 30 22.77 +40 09 23.2 16 09 16   24  0.95 0.06 37.0  2.5  33.6 1.1  3.00 1.55                     yes IRAS 20286+3959                             
G79.024+2.449   20 22 20.27 +41 18 23.4 15 06 16   28  0.78 0.06 26.4  2.3   5.3 1.0  2.32 0.88                         (K) G078.698+01.902                         
G79.027+0.436   20 31 00.15 +40 08 29.1 16 09 16   17  0.56 0.06 30.2  4.8  29.8 1.3  2.88 1.46                                                                     
G79.075+3.462   20 18 00.95 +41 55 16.4 09 06 16   58  1.24 0.05 20.1  0.9  -2.6 0.4  1.54 0.18                         (K) G078.964+03.656 / IRAS 20162+4145       
G79.128+2.278   20 23 23.96 +41 17 39.4 15 06 16   33  0.64 0.08 18.1  2.8   0.7 1.0  2.85 1.20                         (K) G078.698+01.902 / IRAS 20216+4107       
G79.170+0.396   20 31 36.70 +40 13 59.5 17 09 16   46  0.90 0.06 18.4  1.3  -6.9 0.6  3.53 0.64                         IRAS 20297+4004                             
G79.207+2.146   20 24 12.93 +41 17 01.9 24 04 16   55  1.62 0.06 27.5  1.1   0.9 0.5  3.31 1.02                         (K) G078.698+01.902 / IRAS 20223+4106       
G79.246+0.451   20 31 36.99 +40 19 38.5 17 09 16   25  0.63 0.06 23.7  2.8  -7.9 1.2  3.56 0.65                         IRAS 20298+4011                             
G79.312-0.654   20 36 27.28 +39 43 13.9 17 09 16   28  0.71 0.05 24.2  2.0   6.0 0.9  1.53 0.20                         (K) G079.915-00.504                         
G79.330-0.800   20 37 06.85 +39 38 47.6 17 09 16   51  1.46 0.06 26.7  1.5   0.4 0.5  2.01 0.52                         (K) G079.915-00.504                         
G79.362-0.131   20 34 25.73 +40 04 29.4 17 09 16   16  0.19 0.03 11.0  2.2  -7.6 0.9  3.44 0.77                         (K) G079.915-00.504                         
G79.385-1.564   20 40 25.87 +39 13 33.9 17 09 16   22  0.38 0.04 16.7  2.3   1.6 0.9  1.58 0.16                                                                     
G79.393+1.782   20 26 22.13 +41 13 32.0 24 04 17   22  0.65 0.06 27.2  2.7 -25.9 1.2  5.83 0.38                         (K) G078.698+01.902                         
G79.545-1.057   20 38 51.15 +39 39 44.2 19 09 16   23  0.61 0.05 25.0  2.4  -0.6 0.9  1.57 0.14                         (K) G079.915-00.504                         
G79.561-0.766   20 37 41.87 +39 51 06.5 19 09 16   25  0.65 0.08 24.3  3.2  -2.4 1.8  2.59 0.93                         (K) G079.915-00.504                         
G79.699+1.019   20 30 36.34 +41 01 41.1 23 04 17   69  1.44 0.08 19.5  1.1 -28.1 0.5  5.87 0.44                         (K) G080.362+01.212 / IRAS 20290+4052       
G79.736+0.991   20 30 50.70 +41 02 28.8 08 09 16   39  0.78 0.07 18.9  1.7 -27.7 0.8  5.85 0.44                     yes (K) G080.362+01.212 / IRAS 20290+4052       
G79.843+0.890   20 31 36.50 +41 04 06.6 08 09 16   24  0.63 0.06 25.1  2.8 -19.7 1.1  5.50 0.49                         (K) G080.362+01.212                         
G79.854-1.495   20 41 37.95 +39 38 21.2 08 09 16   14  0.23 0.04 15.5  2.7   2.4 1.3  1.58 0.16                         (K) G079.915-00.504                         
G79.877+2.476   20 24 49.89 +42 01 18.3 23 04 16   27  0.81 0.05 28.3  2.1  -2.8 0.9  2.55 1.23                                                                     
G79.886+2.552   20 24 31.63 +42 04 20.5 14 12 17   16  0.32 0.04 18.7  2.4  18.7 1.1  1.29 0.07                         IRAS 20227+4154                             
G79.886+2.552   20 24 31.63 +42 04 20.5 14 12 17   12  0.34 0.05 27.2  4.4 -11.5 1.9                                                                                
G79.887-1.481   20 41 40.96 +39 40 25.4 08 09 16   17  0.49 0.07 27.5  6.1   4.4 2.2  1.57 0.17                         (K) G079.915-00.504                         
G79.900+1.111   20 30 50.54 +41 14 39.3 08 09 16   24  0.50 0.05 19.3  2.5 -19.8 1.0  5.52 0.49                         (K) G079.869+01.180 / 18P 51                
G79.998-1.454   20 41 55.63 +39 46 42.9 14 09 16   18  0.44 0.03 23.1  2.1  -0.5 0.9  1.59 0.15                         (K) G079.915-00.504                         
G80.820+0.405   20 36 47.31 +41 33 43.4 11 09 16   83  2.46 0.06 27.8  0.7   2.5 0.3  2.81 0.77                         (K) G080.880+00.410 / 18P 73                
G80.859-0.083   20 38 59.16 +41 17 53.0 07 09 16   27  0.69 0.05 24.2  2.0   1.1 0.9  2.34 0.67                         (K) G080.925-00.214 / DR 22                 
G80.862+0.383   20 37 01.02 +41 34 56.9 07 09 16   81  2.11 0.05 24.4  0.7   1.4 0.3  2.85 0.76                     yes (K) G080.880+00.410 / 18P 73                
G80.865+0.342   20 37 12.22 +41 33 34.8 07 09 16   29  0.84 0.06 27.4  2.0  -1.3 0.9  3.00 0.73 SL (G80.865+0.420)      (K) G080.880+00.410 / 18P 73                
G80.865+0.420   20 36 52.19 +41 36 24.5 07 09 16  141  3.47 0.05 23.2  0.4   0.5 0.2  2.90 0.75                         (K) G080.880+00.410                         
G80.939-0.127   20 39 25.98 +41 20 01.5 07 09 16  172  5.44 0.07 29.7  0.4  -4.4 0.2  3.10 0.73                         (K) G080.938-00.129 / IRAS Z20376+4109      
G81.111-0.145   20 40 04.07 +41 27 33.1 11 09 16   13  0.16 0.03 11.4  2.3  -7.2 1.0  3.20 0.66                         (Q) G081.120-00.132                         
G81.250+1.123   20 35 05.62 +42 20 16.3 11 09 16  134  3.24 0.05 22.7  0.4  13.2 0.2  1.95 0.43                                                                     
G81.252+0.982   20 35 42.50 +42 15 16.9 23 04 17   48  1.16 0.05 22.7  1.0  12.7 0.5  2.54 0.82                         (K) G081.470+01.030                         
G81.264-0.136   20 40 31.82 +41 35 11.8 11 09 16   16  0.48 0.06 28.3  4.0   5.0 1.9  2.42 0.94                                                                     
G81.266+0.931   20 35 58.46 +42 14 05.6 23 04 17   37  0.87 0.05 22.1  1.6  13.0 0.7  2.58 0.82                         (K) G081.470+01.030                         
G81.337+0.824   20 36 40.29 +42 13 37.9 14 08 16   38  0.81 0.06 20.3  1.7   8.5 0.7  2.65 0.70                         (K) G081.470+01.030                         
G81.341+0.759   20 36 57.74 +42 11 29.7 14 08 16   45  1.12 0.06 23.2  1.5   7.9 0.6  2.66 0.70                         (K) G081.470+01.030                         
G81.435+0.704   20 37 30.46 +42 13 58.8 14 08 16   63  1.42 0.06 21.1  1.1   8.9 0.4  2.64 0.71                         (K) G081.452+00.594                         
G81.469+0.023   20 40 31.71 +41 50 44.4 14 08 16   53  1.41 0.06 24.8  1.2  -0.4 0.5  2.78 0.75                         (K) G081.920+00.138                         
G81.512+0.030   20 40 38.39 +41 53 02.8 23 04 17  147  3.17 0.05 20.3  0.4  -0.1 0.2  2.76 0.76                         (K) G081.920+00.138 / DR 23                 
G81.525+0.218   20 39 52.98 +42 00 33.9 14 08 16  115  2.37 0.05 19.5  0.5   4.5 0.2  2.53 0.89                         (K) G081.920+00.138                         
G81.548+0.095   20 40 28.90 +41 57 08.5 14 08 16  155  3.73 0.06 22.6  0.4   2.2 0.2  2.36 0.81                         (K) G081.920+00.138                         
G81.582+0.103   20 40 33.54 +41 59 00.8 14 08 16  124  2.99 0.06 22.7  0.5   2.6 0.2  2.85 0.76                         (K) G081.920+00.138                         
G81.601+0.291   20 39 49.27 +42 06 48.4 14 08 16  102  2.26 0.05 20.9  0.5   8.9 0.2  2.62 0.72                         (K) G081.920+00.138                         
G81.663+0.465   20 39 16.72 +42 16 09.2 14 08 16   73  2.02 0.06 25.8  0.9   5.6 0.4  2.64 0.71                         (K) G081.681+00.540                         
G81.683+0.541   20 39 01.04 +42 19 52.7 14 08 16  916 37.93 0.13 38.9  0.2  -0.1 0.1  2.78 0.74                         (K) G081.681+00.540 / DR 21 Central Cluster 
G81.685-0.040   20 41 30.43 +41 58 40.6 14 08 16  136  2.62 0.04 18.1  0.2   1.3 0.1  2.79 0.81                         (K) G081.920+00.138                         
G81.722+0.021   20 41 22.27 +42 02 40.9 18 08 16  133  2.70 0.05 19.0  0.4   4.9 0.2  2.54 0.82                         (K) G081.920+00.138                         
G81.752+0.591   20 39 02.01 +42 24 59.3 18 08 16   47  1.23 0.05 24.5  1.1   8.8 0.5  2.62 0.71                     yes (K) G081.681+00.540 / DR 21EX               
G81.840+0.917   20 37 54.77 +42 41 04.2 13 05 17   14  0.35 0.03 23.6  2.0  12.1 1.0  2.58 0.78                         (Q) G081.832+00.862                         
G81.871+0.779   20 38 36.67 +42 37 30.6 18 08 16   40  0.68 0.05 15.9  1.3   6.3 0.6  2.63 0.68                     yes (K) G081.878+00.778 / W75N(Bb)              
G81.876+0.734   20 38 49.49 +42 36 08.3 18 08 16   54  1.48 0.08 25.8  1.7   5.5 0.6  2.64 0.69                         (K) G081.878+00.778 / W75N                  
G81.898+0.809   20 38 34.25 +42 39 53.6 18 08 16   28  0.60 0.03 19.7  1.1  11.1 0.6  2.58 0.76                         (K) G081.878+00.778 / W75N(A)               
G81.918-0.010   20 42 09.16 +42 10 47.9 18 08 16   85  1.71 0.05 18.9  0.6   6.7 0.3  2.56 0.72                         (K) G081.920+00.138                         
G82.069-0.309   20 43 55.41 +42 06 52.0 18 08 16   32  0.63 0.04 18.8  1.5   3.1 0.7  2.38 0.88                         (K) G081.920+00.138                         
G82.186+0.100   20 42 34.40 +42 27 30.8 18 08 16   48  1.27 0.06 24.9  1.6   5.8 0.6  2.56 0.69                         (K) G081.920+00.138                         
G82.278+2.209   20 33 41.01 +43 48 36.0 13 12 15   37  0.78 0.04 19.8  1.1  -1.1 0.4  2.63 0.54                                                                     
G82.434+1.785   20 36 04.99 +43 40 51.7 29 07 16   24  0.44 0.05 16.9  2.4   3.1 0.9  2.57 0.55                                                                     
G84.586-1.111   20 56 00.39 +43 33 11.4 23 04 17   24  0.39 0.04 15.3  1.7   4.7 0.8  2.00 0.64                         (K) G085.325-00.789                         
G84.638-1.140   20 56 18.81 +43 34 25.1 21 08 16   50  0.95 0.05 18.0  1.0   2.0 0.4  2.12 0.69                         (K) G085.325-00.789                         
G84.649-1.089   20 56 08.33 +43 36 54.5 21 08 16   42  0.78 0.05 17.3  1.4   2.7 0.5  2.12 0.68                         (K) G085.325-00.789                         
G84.707-0.270   20 52 52.29 +44 11 15.4 21 08 16   22  0.35 0.03 14.8  1.6  -5.4 0.7  2.50 0.63                         (K) G085.325-00.789                         
G84.708-1.285   20 57 10.52 +43 31 56.9 21 08 16   29  0.54 0.04 17.5  1.6   1.7 0.7  1.40 0.15                         (K) G085.325-00.789                         
G84.716-0.848   20 55 21.90 +43 49 20.4 21 08 16   27  0.51 0.04 17.6  1.5   0.0 0.7  2.31 0.69                         (K) G085.325-00.789                         
G84.722-1.248   20 57 04.12 +43 34 04.2 21 08 16   44  0.70 0.04 14.8  1.2   2.3 0.4  1.39 0.15                         (K) G085.325-00.789                         
G84.724-1.138   20 56 36.89 +43 38 26.9 21 08 16   42  0.72 0.05 16.1  1.3   3.5 0.5  2.05 0.66                         (K) G085.325-00.789                         
G84.753+0.253   20 50 46.63 +44 33 23.2 20 08 16   16  0.29 0.04 17.6  3.4  -1.7 1.2  2.55 0.58                         (K) G085.325-00.789                         
G84.773-1.046   20 56 24.17 +43 44 16.3 20 08 16   25  0.24 0.03  9.1  1.1  -4.4 0.6  2.23 0.88                         (K) G085.325-00.789                         
G84.826-1.137   20 56 58.57 +43 43 10.0 20 08 16   19  0.44 0.06 21.4  3.7  -1.2 1.3  2.17 0.80                         (K) G085.325-00.789                         
G84.835-1.187   20 57 13.14 +43 41 37.8 21 08 16   32  0.70 0.05 20.9  1.6   2.0 0.7  1.39 0.15                         (K) G085.325-00.789                         
G84.841-1.085   20 56 48.92 +43 45 50.9 20 08 16   22  0.22 0.02  9.4  1.2  -3.3 0.6  2.23 0.87                         (K) G085.325-00.789                         
G84.852+3.697   20 35 37.38 +46 45 37.3 13 12 15   26  0.72 0.04 26.0  1.8  -2.7 0.8  2.27 0.37                         (K) G084.741+03.873                         
G84.854-0.744   20 55 25.00 +43 59 40.3 21 08 16   28  0.44 0.04 15.0  1.6  -1.3 0.7  2.26 0.80                         (K) G085.325-00.789                         
G84.856-0.500   20 54 23.20 +44 09 15.8 05 09 16   26  0.29 0.03 10.7  1.2  -7.3 0.5  2.50 0.82                         (K) G085.325-00.789                         
G84.870-1.073   20 56 51.92 +43 47 39.5 05 09 16   52  1.03 0.04 18.7  0.9  -1.4 0.4  2.21 0.79                         (K) G085.325-00.789                         
G84.929-1.095   20 57 10.33 +43 49 25.9 05 09 16   38  0.65 0.04 16.0  1.3  -1.8 0.5  2.19 0.81                         (K) G085.325-00.789                         
G84.941-1.126   20 57 20.69 +43 48 49.7 05 09 16   40  0.63 0.05 14.8  1.2  -1.4 0.5  2.17 0.80                         (K) G085.325-00.789                         
G84.941-1.162   20 57 29.82 +43 47 21.5 05 09 16   50  0.96 0.04 18.1  0.9   1.0 0.4  2.11 0.72                         (K) G085.325-00.789                         
G84.951-0.691   20 55 32.50 +44 06 10.2 05 09 16   30  0.59 0.05 18.6  1.8  -0.9 0.8  2.29 0.71                     yes (K) G085.325-00.789                         
G84.984-0.529   20 54 58.33 +44 13 58.3 05 09 16   25  0.50 0.05 19.0  2.0  -5.0 0.9  2.40 0.69                     yes (K) G085.325-00.789                         
G85.019-1.131   20 57 38.85 +43 52 07.3 11 09 16   32  0.51 0.04 14.8  1.4  -0.7 0.6  2.10 0.70                         (K) G085.325-00.789                         
G85.021-0.157   20 53 30.83 +44 30 02.6 09 09 16   38  1.05 0.07 26.4  2.2  -5.6 0.8  2.35 0.60                         (K) G085.055-00.158                         
G85.081-0.215   20 53 58.78 +44 30 34.3 11 09 16   22  0.33 0.03 14.2  1.2  -5.1 0.6  2.32 0.60                         (K) G085.055-00.158                         
G85.082-1.159   20 57 59.69 +43 53 55.4 09 09 16   34  0.74 0.07 20.4  2.5  -3.6 0.8  2.27 0.90                         (K) G085.325-00.789                         
G85.112-1.207   20 58 18.32 +43 53 23.4 09 09 16   32  0.48 0.06 13.9  1.9  -1.2 0.8  1.46 0.16                         (K) G085.325-00.789 / V* V2493 Cyg          
G85.171-1.169   20 58 21.46 +43 57 34.8 09 09 16   27  0.40 0.05 13.8  1.7  -1.5 0.9  2.06 0.76                         (K) G085.325-00.789                         
G85.481-1.176   20 59 31.11 +44 11 21.0 19 08 16   17 17.05 0.04 20.8  2.1  -1.6 1.0  2.01 0.76                         (K) G085.325-00.789                         
G92.670+3.072   21 09 21.22 +52 22 35.7 09 06 16   44  0.94 0.05 19.9  1.3  -0.9 0.5  1.63 0.06                         (K) G092.680+03.072 / IRAS 21078+5211       
G94.442-5.478   21 53 36.32 +47 18 58.1 26 06 16    7                                           ?                       (K) G094.389-05.513 / IC 5146 55            
G97.527+3.184   21 32 11.30 +55 53 39.5 24 12 16   27  0.73 0.04 25.1  1.4 -73.0 0.7  7.40 0.60                     yes (K) G097.528+03.184 / SH 2-128 IRS 2        
G107.222-0.893  22 47 55.49 +58 09 38.4 23 07 16   38  1.04 0.07 26.0  2.0 -38.1 0.8  3.16 0.33                         (K) G107.034-00.801                         
G108.763-0.948  22 58 42.49 +58 47 15.9 08 09 16   51  1.16 0.01 21.4  0.3 -55.2 0.3  3.24 0.10                         (K) G108.764-00.952 / SH 2-152              
G108.763-0.948  22 58 42.49 +58 47 15.9 08 09 16   32  0.64 0.01 18.8  0.3 -36.6 0.3                                                                                
G110.081+0.081  23 04 51.93 +60 15 57.5 06 08 16   30  1.47 0.09 45.4  3.1 -47.7 1.4  3.33 0.20                         (K) G110.099+00.042 / SH 2-156 AIC 1470     
G111.526+0.803  23 13 33.11 +61 29 15.2 30 06 16  589 17.77 0.10 28.4  0.2 -60.0 0.1  2.70 0.12                         (K) G111.558+00.804 / NGC 7538              
G111.532+0.759  23 13 43.87 +61 26 55.8 30 06 16   62  1.80 0.06 27.3  1.1 -61.6 0.4  2.70 0.12 SL (G111.526+0.803) yes (K) G111.558+00.804 / NGC 7538B             
G111.567+0.752  23 14 01.71 +61 27 19.2 30 06 16   25  0.81 0.05 30.8  2.3 -59.4 0.9  2.70 0.12 SL (G111.526+0.803)     (K) G111.558+00.804 / NGC 7538              
G113.603-0.616  23 33 42.74 +60 50 25.5 04 07 16   30  0.67 0.05 21.0  1.8 -41.4 0.8  2.95 0.25                         (K) G113.595-00.749 / IRAS 23314+6033       
G118.038+5.108  00 00 08.62 +67 29 26.7 24 12 16   26  0.74 0.07 26.6  3.1  -7.0 1.2  0.73 0.08                         (K) G118.345+04.856                         
G123.035-6.355  00 52 10.97 +56 30 58.8 23 10 16   23  0.59 0.05 24.4  2.4 -29.0 1.0  2.49 0.21                         (K) G123.155-06.306 / IRAS 00492+5614       
G123.050-6.310  00 52 17.18 +56 33 42.6 23 10 16   41  1.02 0.06 23.5  1.5 -27.4 0.6  2.48 0.20                         (K) G123.155-06.306 / NGC 281               
G126.645-0.786  01 22 59.95 +61 51 30.3 16 08 16   39  0.81 0.03 19.5  0.9 -10.1 0.4  0.59 0.21                         (K) G126.664-00.801 / SH 2-187 BSH 2-187 B  
G133.690+1.113  02 25 10.18 +62 00 40.0 29 07 16  262  6.88 0.07 24.7  0.3 -40.4 0.1  1.96 0.04                         (G) G133.724+01.132 / W 3JIC 1795 41        
G133.716+1.207  02 25 39.71 +62 05 24.1 29 07 16 1918 58.19 0.13 28.5  0.1 -40.9 0.0  1.96 0.04                         (K) G133.712+01.221 / W 3F                  
G133.718+1.137  02 25 27.88 +62 01 22.8 29 07 16  402 11.03 0.07 25.8  0.2 -39.7 0.1  1.96 0.04                         (G) G133.724+01.132 / W 3JIC 1795 41        
G133.750+1.198  02 25 54.08 +62 04 09.4 29 07 16  628 17.33 0.07 25.9  0.1 -41.5 0.1  1.96 0.04                         (K) G133.712+01.221 / W 3K                  
G133.948+1.065  02 27 04.08 +61 52 26.1 13 09 16   25  0.48 0.04 17.9  1.6 -45.9 0.7  1.96 0.04                         (G) G133.950+01.066 / W 3                   
G134.004+1.144  02 27 45.35 +61 55 40.2 30 07 16   51  0.99 0.05 18.3  1.0 -42.8 0.4  1.96 0.04                         (G) G133.979+01.142 / IC 1795 129           
G134.219+0.721  02 28 08.84 +61 27 16.3 30 07 16   17  0.34 0.04 19.3  2.5 -47.6 1.2  1.96 0.04                         (K) G134.970+00.699 / W 4B                  
G134.239+0.639  02 28 03.17 +61 22 17.4 30 07 16   18  0.46 0.05 24.0  3.0 -40.9 1.3  1.96 0.04                         (K) G134.970+00.699                         
G134.279+0.856  02 29 01.96 +61 33 30.8 30 07 16   15  0.35 0.05 21.5  3.6 -40.0 1.2  1.96 0.04                         (K) G134.970+00.699 / IRAS 02252+6120       
G134.469+0.431  02 29 11.93 +61 05 38.5 17 08 16   23  0.75 0.06 31.0  3.3 -45.8 1.2  1.96 0.04                         (K) G134.970+00.699                         
G136.918+1.067  02 49 44.04 +60 41 07.3 03 08 16   29  0.79 0.05 25.9  1.9 -40.1 0.8  1.96 0.04                         (K) G136.884+00.911                         
G137.585+1.351  02 55 38.68 +60 38 23.3 04 08 16   20  0.50 0.04 23.4  2.2 -38.3 1.0  1.96 0.04                         (G) G137.447+00.987                         
G138.297+1.556  03 01 32.28 +60 29 13.5 06 08 16   29  1.37 0.06 44.3  2.3 -46.5 0.9  1.96 0.04                         (G) G138.299+01.560 / IC 1848A IRS 2        
G138.327+1.570  03 01 48.52 +60 29 06.0 06 08 16    8  0.33 0.04 38.2  6.0 -72.5 2.0  5.46 0.52                         (G) G138.299+01.560                         
G138.327+1.570  03 01 48.52 +60 29 06.0 06 08 16   25  0.84 0.04 32.3  2.1 -40.7 0.8                                                                                
G149.383-0.361  03 59 51.38 +52 33 16.6 14 08 16   12  0.34 0.05 27.8  3.9 -43.4 2.3  4.92 0.54                         IRAS 03560+5224                             
G150.525-0.930  04 03 01.58 +51 22 31.7 19 08 16   33  0.87 0.05 24.5  1.7 -26.9 0.7  2.12 0.30                         (K) G150.596-00.955 / NGC 1491              
G169.174-0.921  05 13 18.15 +37 27 14.2 30 07 16   22  0.58 0.05 24.5  2.8 -13.6 1.0  1.89 0.24                         (K) G169.180-00.905                         
G173.596+2.823  05 41 05.42 +35 52 02.4 23 10 16   57  1.12 0.05 18.6  1.0 -23.9 0.4  1.68 0.10                     yes (K) G173.599+02.803 / SH 2-235              
G173.615+2.732  05 40 45.56 +35 48 11.7 28 03 16   26  0.67 0.06 24.1  2.2 -19.7 1.0  1.70 0.13                         (K) G173.599+02.803                         
G182.339+0.249  05 52 03.00 +27 03 36.0 08 09 16   22  0.41 0.05 17.6  2.8   2.0 1.1  1.76 0.04                         (K) G182.349+00.148 / IRAS 05489+2701       
G206.573-16.362 05 41 45.94 -01 56 26.5 14 04 16  862 20.51 0.07 22.3  0.1 156.8 0.0  0.59 0.34                         (K) G206.466-16.349 / NGC 2024S             
G208.675-19.191 05 35 23.28 -05 01 12.4 14 12 17   11  0.28 0.04 23.5  3.2  -4.4 1.6  0.42 0.06                         (K) G209.107-19.510 / V* V1544 Ori          
G208.724-19.192 05 35 28.18 -05 03 41.4 14 12 17   12  0.43 0.05 33.3  4.3 -13.4 1.8                                    (K) G209.107-19.510                         
G208.726-19.232 05 35 19.74 -05 04 54.4 14 12 17   17  0.34 0.03 18.1  1.9  -5.4 0.9                                    (K) G209.107-19.510 / HD 37019              
G208.760-19.216 05 35 26.68 -05 06 11.3 14 12 17   16  0.39 0.04 23.5  2.7  -3.9 1.1  0.42 0.06                         (K) G209.107-19.510                         
G208.792-19.243 05 35 24.29 -05 08 30.7 14 12 17   27  0.89 0.07 30.3  2.5  -0.5 1.2  0.77 0.01                         (K) G208.921-19.268 / V* NP Ori             
G208.824-19.256 05 35 24.75 -05 10 28.5 06 03 17   29  1.05 0.06 34.5  2.3   2.7 1.0  0.75 0.01                         (K) G208.921-19.268 / OMC 2 IRS 3           
G208.894-19.313 05 35 19.82 -05 15 33.1 11 12 15  119  2.53 0.04 19.9  0.4   5.8 0.2  0.75 0.01                         (K) G208.921-19.268 / V* V2358 Ori          
G209.184-19.494 05 35 10.59 -05 35 05.9 11 12 15   67  1.86 0.04 26.1  0.5  -4.4 0.1  0.42 0.07                         (K) G209.107-19.510 / V* V1488 Ori          
G213.706-12.602 06 07 46.82 -06 23 08.3 24 12 16  317 10.14 0.05 30.1  0.2  11.5 0.1  0.76 0.07                     yes (K) G213.703-12.601 / Mon R2                
G213.752-12.616 06 07 48.79 -06 25 55.3 23 10 16   36  1.15 0.06 30.0  1.7  12.0 0.7  0.76 0.07                         (K) G213.703-12.601 / Mon R2 25             
G213.885-11.832 06 10 52.11 -06 11 58.8 04 04 16   24  0.36 0.04 13.7  1.9  12.8 0.8  0.76 0.07                         (G) G213.879-11.835                         


==> datafile4.txt <==
Title: A 4-6 GHz Radio Recombination Line Survey in the Milky Way 
Authors: Chen H.-Y., Chen X., Wang J.-Z., Shen Z.-Q., Yang K. 
Table: List of HMSFR sources traced by RRL and/or methanol maser
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  1 A1     ---   Code   Source code (1)
   3- 18 A16    ---   ID     Identfier based on l,b position (2)
--------------------------------------------------------------------------------
Note (1): 
    a = 414 RRL-only sources;
    b = 103 sources associated with both RRL and methanol maser;
    c = 137 methanol-maser-only sources.
Note (2): For sources showing multiple methanol emissions, "R" and "L" label 
          the right/left hand side of the components (see 
          Yang et al. 2017, 2019 [2017ApJ...846..160Y,2019ApJS..241...18Y]).
--------------------------------------------------------------------------------
a G18.059+2.035
a G18.559+2.029
a G18.915+2.027
a G20.495+0.157
a G20.749-0.112
a G21.919-0.324
a G22.396+0.334
a G22.397+0.300
a G22.551-0.522 
a G22.835-0.438
a G22.873-0.258
a G22.877-0.432
a G22.953-0.358
a G23.009-0.379
a G23.039-0.641
a G23.096-0.413
a G23.172-0.183
a G23.240-0.114 
a G23.241-0.481
a G23.271-0.139
a G23.315-0.184
a G23.323-0.294
a G23.338-0.213
a G23.351-0.139
a G23.386-0.130
a G23.402+0.450
a G23.416-0.108 
a G23.428-0.231
a G23.431-0.519
a G23.458+0.066
a G23.458-0.016
a G23.465+0.115
a G23.473-0.212
a G23.490-0.028
a G23.538-0.004
a G23.563+0.008 
a G23.601-0.015
a G23.696+0.167
a G23.740+0.157
a G23.771+0.149
a G23.823+0.135
a G23.868-0.117
a G23.873+0.086
a G23.899-0.268
a G23.900+0.520 
a G23.929+0.499
a G23.959+0.405
a G23.964+0.168
a G23.995-0.097
a G24.010+0.503
a G24.113-0.176
a G24.132+0.123
a G24.191-0.036
a G24.235-0.223 
a G24.273-0.137
a G24.283-0.009
a G24.323+0.047
a G24.349+0.020
a G24.351-0.269
a G24.359+0.127
a G24.393+0.013
a G24.425+0.243
a G24.426+0.351 
a G24.427+0.122
a G24.443-0.228
a G24.470+0.464
a G24.479-0.250
a G24.499+0.390
a G24.519-0.111
a G24.520-0.565
a G24.546-0.245
a G24.554+0.503 
a G24.564-0.308
a G24.615+0.421
a G24.626-0.101
a G24.639-0.030
a G24.730+0.153
a G24.775+0.118
a G24.811+0.056
a G24.818-0.108
a G24.820+0.158 
a G24.826-0.073
a G24.848-0.102
a G24.865+0.145
a G24.910+0.037
a G25.141-0.400
a G25.156-0.273
a G25.229+0.175
a G25.356+0.263
a G25.383-0.377 
a G25.392-0.131
a G25.664-0.120
a G26.087-0.055
a G26.327+0.307
a G26.331+0.134
a G26.353+0.010
a G26.374+0.246
a G26.526+0.381
a G26.579-0.120 
a G26.580+0.080
a G26.854-0.077
a G26.902-0.306
a G26.983-0.228
a G27.028+0.283
a G27.069+0.072
a G27.180-0.004
a G27.185-0.082
a G27.977+0.078 
a G28.063-0.085
a G28.150+0.169
a G28.188-0.212
a G28.231+0.039
a G28.264-0.182
a G28.280-0.154
a G28.291+0.010
a G28.328-0.075
a G28.342+0.101 
a G28.393+0.085
a G28.413+0.145
a G28.439+0.035
a G28.452+0.002
a G28.577-0.333
a G28.579+0.144
a G28.585+3.712
a G28.688-0.278
a G28.692+0.028 
a G28.747+0.270
a G28.757+0.059
a G28.852+3.701
a G28.855-0.219
a G28.920-0.228
a G28.928+0.019
a G29.119+0.029
a G29.414+0.185
a G29.609+0.197 
a G29.725+0.074
a G29.780-0.260
a G29.833-0.261
a G29.873+0.032
a G29.887-0.005
a G29.887-0.779
a G29.939-0.870
a G29.941-0.071
a G30.030-0.383 
a G30.103-0.079
a G30.136-0.228
a G30.145-0.067
a G30.197+0.309
a G30.301-0.203
a G30.338-0.251
a G30.339-0.174
a G30.365+0.288
a G30.392+0.121 
a G30.446-0.359
a G30.464+0.033
a G30.587-0.125
a G30.604+0.176
a G30.610+0.235
a G30.624-0.107
a G30.652-0.204
a G30.667-0.332
a G30.668+0.063 
a G30.672+0.014
a G30.693+0.228
a G30.735-0.295
a G30.741-0.195
a G30.769+0.105
a G30.810+0.046
a G30.810+0.314
a G30.846-0.075
a G30.857+0.004 
a G30.902-0.035
a G30.912+0.020
a G30.920+0.088
a G30.927+0.351
a G30.945+0.158
a G31.036+0.236
a G31.041-0.232
a G31.101+0.265
a G31.122+0.063 
a G31.375+0.483
a G31.496+0.177
a G31.508-0.164
a G31.544-0.043
a G31.554-0.101
a G31.611+0.151
a G31.677+0.245
a G32.010-0.323
a G33.031+0.084 
a G33.086+0.001
a G33.265+0.066
a G33.430-0.016
a G33.548+0.021
a G34.033-0.024
a G34.185+0.114
a G34.286+0.129
a G34.366-0.058
a G34.515+0.066 
a G34.530-1.087
a G34.546+0.535
a G34.712-0.595
a G34.719-0.678
a G35.067-1.569
a G35.291+0.808
a G35.360-1.781
a G35.442-0.018
a G35.467+0.138 
a G35.500-0.021
a G35.579-0.031
a G35.603-0.203
a G35.615-0.951
a G35.681-0.176
a G35.823-0.202
a G36.454-0.187
a G37.359-0.074
a G37.593-0.124 
a G37.659+0.119
a G37.669-0.093
a G37.769-0.263
a G37.800-0.372
a G39.312-0.216
a G39.537-0.378
a G39.882-0.346
a G40.445+2.528
a G40.495+2.570 
a G40.545+2.596 
a G40.592+2.509 
a G41.355+0.406 
a G43.177-0.008 
a G43.181-0.056  
a G43.262-0.045 
a G44.241+0.152 
a G45.124+0.136 
a G45.525+0.012 
a G45.541-0.016
a G48.628+0.214
a G48.632-0.587
a G48.652-0.315
a G48.655-0.728
a G48.742-0.512
a G48.888-0.410
a G48.923-0.445
a G48.946-0.331 
a G48.961-0.396
a G49.025-0.526
a G49.028-0.217
a G49.072-0.327
a G49.224-0.334
a G49.268-0.337
a G49.341-0.337
a G49.368-0.303
a G49.391-0.235 
a G49.406-0.372
a G49.461-0.551
a G49.958+0.126
a G50.042+0.260
a G50.094-0.677
a G50.817+0.242
a G51.341+0.065
a G51.371-0.045
a G51.383-0.007 
a G52.234+0.759
a G52.260-0.521
a G52.355-0.588
a G52.399-0.936
a G52.540-0.927
a G52.921-0.621
a G53.575+0.069
a G54.110-0.081
a G59.474-0.185 
a G59.582-0.147
a G63.153+0.442
a G75.840+0.367
a G75.841+0.425
a G76.659+1.922
a G77.973+2.236
a G78.161+1.871
a G78.231+0.905
a G78.259-0.017 
a G78.377+1.020
a G78.405+0.609
a G78.633+0.979
a G78.641+0.672
a G78.662+0.266
a G78.670+0.184
a G78.697+1.234
a G78.728+0.946
a G78.840+0.695 
a G78.873+0.754
a G78.881+1.427
a G78.901+0.661
a G79.024+2.449
a G79.027+0.436
a G79.075+3.462
a G79.128+2.278
a G79.170+0.396
a G79.207+2.146 
a G79.246+0.451
a G79.312-0.654
a G79.330-0.800
a G79.362-0.131
a G79.385-1.564
a G79.393+1.782
a G79.545-1.057
a G79.561-0.766
a G79.699+1.019 
a G79.843+0.890
a G79.854-1.495
a G79.877+2.476
a G79.886+2.552
a G79.887-1.481
a G79.900+1.111
a G79.998-1.454
a G80.820+0.405
a G80.859-0.083 
a G80.865+0.342
a G80.865+0.420
a G80.939-0.127
a G81.111-0.145
a G81.250+1.123
a G81.252+0.982
a G81.264-0.136
a G81.266+0.931
a G81.337+0.824 
a G81.341+0.759
a G81.435+0.704
a G81.469+0.023
a G81.512+0.030
a G81.525+0.218
a G81.548+0.095
a G81.582+0.103
a G81.601+0.291
a G81.663+0.465 
a G81.683+0.541
a G81.685-0.040
a G81.722+0.021
a G81.840+0.917
a G81.876+0.734
a G81.898+0.809
a G81.918-0.010
a G82.069-0.309
a G82.186+0.100 
a G82.278+2.209
a G82.434+1.785
a G84.586-1.111
a G84.638-1.140
a G84.649-1.089
a G84.707-0.270
a G84.708-1.285
a G84.716-0.848
a G84.722-1.248 
a G84.724-1.138
a G84.753+0.253
a G84.773-1.046
a G84.826-1.137
a G84.835-1.187
a G84.841-1.085
a G84.852+3.697
a G84.854-0.744
a G84.856-0.500 
a G84.870-1.073
a G84.929-1.095
a G84.941-1.126
a G84.941-1.162
a G85.019-1.131
a G85.021-0.157
a G85.081-0.215
a G85.082-1.159
a G85.112-1.207 
a G85.171-1.169
a G85.481-1.176
a G92.670+3.072
a G94.442-5.478
a G107.222-0.893
a G108.763-0.948
a G110.081+0.081
a G111.526+0.803
a G111.567+0.752 
a G113.603-0.616
a G118.038+5.108
a G123.035-6.355
a G123.050-6.310
a G126.645-0.786
a G133.690+1.113
a G133.716+1.207
a G133.718+1.137
a G133.750+1.198 
a G133.948+1.065
a G134.004+1.144
a G134.219+0.721
a G134.239+0.639
a G134.279+0.856
a G134.469+0.431
a G136.918+1.067
a G137.585+1.351
a G138.297+1.556 
a G138.327+1.570
a G149.383-0.361
a G150.525-0.930
a G169.174-0.921
a G173.615+2.732
a G182.339+0.249
a G206.573-16.362
a G208.675-19.191
a G208.724-19.192 
a G208.726-19.232
a G208.760-19.216
a G208.792-19.243
a G208.824-19.256
a G208.894-19.313
a G209.184-19.494
a G213.752-12.616
a G213.885-11.832
b G20.762-0.064
b G22.355+0.066
b G23.010-0.410
b G23.185-0.380
b G23.271-0.256
b G23.389+0.185
b G23.436-0.184
b G23.653-0.143
b G23.680-0.189 
b G23.899+0.065
b G23.965-0.110
b G24.313-0.154
b G24.328+0.144
b G24.362-0.146
b G24.485+0.180
b G24.528+0.337
b G24.633+0.153
b G24.790+0.084 
b G24.943+0.074
b G25.177+0.211
b G25.346-0.189
b G25.395+0.033
b G25.709+0.044
b G26.545+0.423
b G28.147-0.004
b G28.287-0.348
b G28.320-0.012 
b G28.609+0.017
b G28.804-0.023
b G28.832-0.250
b G28.862+0.066
b G29.320-0.162
b G29.835-0.012
b G29.927+0.054
b G30.004-0.265
b G30.250-0.232 
b G30.403-0.297
b G30.419-0.232
b G30.536-0.004
b G30.589-0.043
b G30.662-0.139
b G30.789+0.232
b G30.807+0.080
b G30.810-0.050
b G30.823+0.134 
b G30.866+0.114
b G30.897+0.163
b G30.959+0.086
b G30.973+0.562
b G30.980+0.216
b G31.076+0.458
b G31.159+0.058
b G31.221+0.020
b G31.237+0.067 
b G31.413+0.308
b G31.579+0.076
b G32.118+0.090
b G32.798+0.190
b G32.992+0.034
b G33.092-0.073
b G33.143-0.088
b G33.393+0.010
b G33.638-0.035 
b G34.411+0.235
b G35.141-0.750
b G35.194-1.725
b G35.398+0.025
b G35.578+0.048
b G37.479-0.105
b G37.602+0.428
b G38.076-0.266
b G38.119-0.229 
b G38.202-0.068
b G38.255-0.200
b G38.258-0.074
b G41.121-0.107
b G42.692-0.129
b G43.076-0.078
b G43.089-0.011
b G43.148+0.013
b G43.178-0.519 
b G43.890-0.790
b G45.454+0.060
b G48.905-0.261
b G48.991-0.299
b G49.466-0.408
b G50.779+0.152
b G52.199+0.723
b G53.618+0.036
b G59.498-0.236 
b G75.770+0.344
b G78.882+0.723
b G78.969+0.541
b G79.736+0.991
b G80.862+0.383
b G81.752+0.591
b G81.871+0.779
b G84.951-0.691
b G84.984-0.529 
b G97.527+3.184 
b G111.532+0.759 
b G173.596+2.823 
b G213.706-12.602
c G16.872-2.154
c G16.883-2.186
c G17.021-2.402
c G173.482+2.446
c G173.617+2.883
c G174.205-0.069
c G183.349-0.575
c G20.234+0.085
c G20.363-0.014 
c G20.926-0.050
c G21.023-0.063
c G21.370-0.226
c G213.752-12.615
c G22.050+0.211
c G24.148-0.009
c G24.634-0.323
c G25.256-0.446
c G25.410+0.105 
c G25.498+0.069
c G25.613+0.226
c G25.649+1.050
c G25.837-0.378
c G26.421+1.686
c G26.598-0.024
c G26.623-0.259
c G26.645+0.021
c G27.220+0.261 
c G27.222+0.136
c G27.287+0.154
c G27.725+0.037
c G27.784+0.057
c G27.795-0.277
c G28.180-0.093
c G28.393+0.085
c G28.843+0.494
c G29.281-0.330 
c G29.941-0.070
c G30.370+0.483
c G30.770-0.804
c G30.788+0.203(R)
c G30.819+0.273
c G30.972-0.141
c G31.253+0.003(L)
c G31.253+0.003(R)
c G32.045+0.059 
c G32.773-0.059
c G32.828-0.315
c G33.229-0.018
c G33.322-0.364
c G33.425-0.315
c G33.641-0.228
c G33.726-0.119
c G34.096+0.018
c G34.229+0.133 
c G34.757+0.025
c G34.789-1.392
c G34.974+0.365
c G35.149+0.809
c G35.197-0.729
c G35.225-0.360
c G35.247-0.237
c G35.792-0.174
c G36.137+0.564 
c G36.634-0.203
c G36.705+0.096
c G36.833-0.031
c G36.919+0.483
c G37.043-0.035
c G37.430+1.517
c G37.554+0.201
c G37.763-0.215
c G38.598-0.213 
c G38.933-0.361
c G39.100+0.491
c G39.387-0.141
c G40.282-0.220
c G40.425+0.700
c G40.597-0.719
c G40.622-0.138
c G40.964-0.025
c G41.307-0.169 
c G42.035+0.191
c G43.037-0.453
c G43.808-0.080
c G45.070+0.124
c G45.360-0.598
c G45.493+0.126
c G45.804-0.356
c G49.043-1.079
c G49.265+0.311 
c G49.537-0.904
c G49.599-0.249
c G50.034+0.581
c G51.678+0.719
c G52.663-1.092
c G52.922+0.414
c G53.022+0.100
c G53.141+0.071
c G53.485+0.521 
c G54.371-0.613
c G56.963-0.234
c G58.775+0.647
c G59.436+0.820
c G59.634-0.192
c G59.785+0.068
c G59.833+0.672
c G62.310+0.114
c G69.543-0.973 
c G71.522-0.385
c G73.063+1.796
c G74.098+0.110
c G75.010+0.274
c G76.093+0.158
c G78.122+3.633
c G81.794+0.911
c G82.308+0.729
c G84.193+1.439 
c G85.394-0.023
c G89.930+1.669
c G90.921+1.487
c G94.609-1.790
c G98.036+1.446
c G99.070+1.200
c G108.184+5.518
c G108.758-0.986
c G109.839+2.134 
c G109.868+2.119
c G110.196+2.476
c G111.256-0.770
c G121.329+0.639
c G123.035-6.355
c G123.050-6.310
c G124.015-0.027
c G134.029+1.072
c G136.859+1.165 
c G137.068+3.002
c G149.076+0.397


==> datafile5.txt <==
Title: A 4-6 GHz Radio Recombination Line Survey in the Milky Way 
Authors: Chen H.-Y., Chen X., Wang J.-Z., Shen Z.-Q., Yang K. 
Table: Characteristics of Helium and Carbon RRL emissions
================================================================================
Byte-by-byte Description of file: datafile5.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label    Explanations
--------------------------------------------------------------------------------
   1- 15 A15    ---      ID       Identfier based on l,b position
  17- 18 I2     h        RAh      Hour of Right Ascension (J2000) (1)
  20- 21 I2     min      RAm      Minute of Right Ascension (J2000) (1)
  23- 27 F5.2   s        RAs      Second of Right Ascension (J2000) (1)
      29 A1     ---      DE-      Sign of the Declination (J2000)(1)
  30- 31 I2     deg      DEd      Degree of Declination (J2000) (1)
  33- 34 I2     arcmin   DEm      Arcminute of Declination (J2000) (1)
  36- 39 F4.1   arcsec   DEs      Arcsecond of Declination (J2000) (1)
  41- 42 I2     d        Epoch.D  Day of observation epoch   
  44- 45 I2     month    Epoch.M  Month of observation epoch
  47- 48 I2     yr       Epoch.Y  Year of observation epoch
  50- 52 I3     mK       Tb       Measured peak antenna tempature (2)
  54- 57 F4.2   K.km/s   Si       ? Integral flux (2)
  59- 62 F4.2   K.km/s e_Si       ? Uncertainty in Si
  64- 67 F4.1   km/s     DeltaV   ? FWHM (2) 
  69- 71 F3.1   km/s   e_DeltaV   ? Uncertainty in DeltaV
  73- 78 F6.1   km/s     nup      ? Radio defined LSR velocity at peak
  80- 82 F3.1   km/s   e_nup      ? Uncertainty in nup
  84- 88 F5.2   kpc      d        ? Bayesian distance (3) 
  90- 93 F4.2   kpc    e_d        ? Uncertainty in d (3)
  95- 96 A2     ---      Type     Emission type (4)
  98-100 A3     ---      Maser    Association with 6.7 GHz methanol maser
 102-144 A43    ---      Other    Other identifiers (5)
--------------------------------------------------------------------------------
Note (1): Of the pointing center.
Note (2): Of the Gaussian fitting.
Note (3): Calculated following Reid et al. (2016) [2016ApJ...823...77R] with 
          a default equal weighting (Pfar = 0.5) on near and far distance 
          probability.
Note (4): "He" and "C" label the He and C RRLs respectively.
Note (5): For sources associated with an Anderson2014 source, we label the 
          type of the Anderson (2014) [2014ApJS..212....1A] counterpart: 
          "K" for "Known" sources, "C" for "candidate" sources, "G" 
          for "Grouped" sources and "Q" for "Radio quiet" sources. 
          For multi-component sources, the components are sorted by peak 
          line intensity.
--------------------------------------------------------------------------------
G20.749-0.112   18 29 21.28 -10 52 38.5 04 07 16  20 0.70 0.06 33.4 3.5  -68.4 1.3  3.46 0.20 He     (K) G020.728-00.105 / Kes 68                
G23.428-0.231   18 34 48.38 -08 33 22.0 21 08 16  15 0.24 0.06 15.2 3.8  -20.0 1.9  5.93 0.23 He     (K) G023.423-00.216                         
G23.436-0.184   18 34 39.21 -08 31 40.4 21 08 16  14 0.17 0.04 10.8 2.1  -24.6 1.3  5.87 0.24 He yes (K) G023.458-00.179                         
G23.473-0.212   18 34 49.22 -08 30 28.2 21 08 16   9 0.17 0.04 17.6 4.6  -19.8 2.0  5.86 0.24 He     (K) G023.458-00.179                         
G23.563+0.008   18 34 12.06 -08 19 36.6 06 08 16  13 0.30 0.04 21.6 3.6  -34.1 1.3  5.60 0.40 He     (K) G023.572-00.020                         
G24.479-0.250   18 36 49.63 -07 37 55.3 31 08 16  15 0.16 0.03 10.0 1.7  -26.7 1.1  5.83 0.24 He     (K) G024.493-00.219                         
G24.790+0.084   18 36 12.46 -07 12 10.8 05 09 16  28 0.50 0.06 16.4 2.1  -15.1 0.9  6.04 0.23 He yes (K) G024.844+00.093                         
G25.346-0.189   18 38 12.83 -06 50 00.8 05 09 16  17 0.40 0.05 22.4 3.5  -64.9 1.7  3.83 0.29 He yes (K) G025.382-00.151 / IRAS 18354-0652       
G25.392-0.131   18 38 05.54 -06 45 58.3 06 09 16  22 0.61 0.11 26.5 6.8  -22.1 2.1  8.88 0.31 He     (K) G025.382-00.151                         
G25.392-0.131   18 38 05.54 -06 45 58.3 06 09 16  23 0.20 0.06  7.9 3.3  -55.7 1.0            C                                                  
G28.063-0.085   18 42 50.63 -04 22 15.8 11 09 16  11 0.06 0.02  5.2 1.6  -24.3 0.9  8.21 0.39 He     (K) G028.022-00.043 / IRAS 18402-0424       
G28.692+0.028   18 43 35.62 -03 45 37.7 19 09 16   9 0.12 0.03 11.5 3.4  -21.3 1.6  7.96 0.41 He     (K) G028.679+00.044 / IRAS 18408-0348       
G29.873+0.032   18 45 44.45 -02 42 28.6 17 09 16   9 0.12 0.04 12.8 5.0  -17.9 2.2  6.77 1.26 He     (Q) G029.890+00.069                         
G29.887-0.005   18 45 53.81 -02 42 43.3 17 09 16  15 0.21 0.04 13.4 3.4  -21.8 1.2  6.87 1.14 He     (K) G029.956-00.020                         
G29.941-0.071   18 46 13.76 -02 41 39.0 17 09 16  25 0.54 0.06 20.5 2.4  -19.5 1.3  7.63 0.47 He     (K) G029.956-00.020                         
G30.735-0.295   18 48 28.74 -02 05 23.7 18 08 16  18 0.21 0.04 11.3 2.8  -23.2 1.1  6.50 1.46 He     (K) G030.795-00.275                         
G30.810-0.050   18 47 44.75 -01 54 39.3 29 07 16  56 1.48 0.07 24.7 1.4  -25.5 0.5  6.92 1.27 He yes (K) G030.758-00.047                         
G31.677+0.245   18 48 16.50 -01 00 19.4 17 08 16   7 0.28 0.05 37.8 6.6  -49.8 3.3  6.07 0.74 C      (K) G031.677+00.179 /  IRAS 18456-0104      
G32.798+0.190   18 50 31.00 -00 01 56.9 16 08 16  20 0.53 0.06 24.2 2.8 -107.1 1.2 12.98 0.30 He yes (K) G032.800+00.190                         
G32.798+0.190   18 50 31.00 -00 01 56.9 16 08 16  16 0.15 0.04  8.6 2.1 -136.0 1.0            C                                                  
G34.286+0.129   18 53 26.94 +01 15 52.0 22 07 16  20 0.42 0.06 20.2 3.1  -72.1 1.4 10.67 0.28 He     (K) G034.256+00.136                         
G34.286+0.129   18 53 26.94 +01 15 52.0 22 07 16  18 0.11 0.03  5.8 1.7  -91.6 0.9            C                                                  
G35.194-1.725   19 01 42.34 +01 13 32.4 22 09 16  73 1.17 0.07 15.0 1.1  -74.9 0.4  2.22 0.06 He yes (K) G035.197-01.756 / W 48 Cluster          
G35.194-1.725   19 01 42.34 +01 13 32.4 22 09 16  53 0.19 0.04  3.4 0.7 -106.1 0.3            C                                                  
G35.579-0.031   18 56 22.61 +02 20 29.2 24 09 16  15 0.23 0.04 14.1 3.2  -71.2 1.2 10.41 0.28 He     (K) G035.576-00.032                         
G37.873-0.399   19 01 53.53 +04 12 50.3 01 10 16  15 0.25 0.05 15.4 2.8  -57.5 1.7  9.70 0.31 He     (K) G037.872-00.399                         
G37.873-0.399   19 01 53.53 +04 12 50.3 01 10 16  17 0.35 0.07 19.3 4.9  -89.1 1.7            C                                                  
G40.545+2.596   18 56 04.59 +07 57 28.3 11 01 16  26 0.12 0.02  4.2 0.7 -116.0 0.3  1.91 0.07 C      (K) G040.503+02.537 / IRAS 18536+0753       
G43.148+0.013   19 10 10.98 +09 05 18.2 26 11 16 124 2.66 0.15 20.2 0.3 -113.9 0.3 11.49 0.35 He yes (K) G043.149+00.028 / W 49N                 
G43.148+0.013   19 10 10.98 +09 05 18.2 26 11 16  38 0.83 0.15 20.7 0.3 -138.9 0.3            C                                                  
G43.177-0.008   19 10 18.73 +09 06 13.4 26 11 16 131 3.04 0.08 21.8 0.6 -112.0 0.3 11.42 0.35 He     (K) G043.170-00.004 / W49 P                 
G43.177-0.008   19 10 18.73 +09 06 13.4 26 11 16  49 0.95 0.09 18.2 1.9 -136.6 0.3            C                                                  
G43.181-0.056   19 10 29.43 +09 05 07.2 26 11 16  17 0.35 0.04 19.2 2.5 -112.2 1.2 11.40 0.36 He     (K) G043.165-00.031 / W 49SE                
G48.905-0.261   19 22 07.85 +14 03 12.6 22 04 17  28 0.74 0.07 24.9 3.4  -55.1 1.2  5.70 0.56 He yes (K) G048.922-00.285                         
G48.905-0.261   19 22 07.85 +14 03 12.6 22 04 17  18 0.12 0.04  6.3 2.0  -80.8 0.9            C                                                  
G48.946-0.331   19 22 27.89 +14 03 24.9 08 09 16  34 0.35 0.03  9.7 0.4  -50.0 0.4  5.67 0.54 He     (K) G048.922-00.285 / HD 231256             
G48.991-0.299   19 22 26.22 +14 06 42.2 08 09 16  32 0.52 0.05 15.6 1.8  -56.0 0.8  5.74 0.56 He yes (K) G049.002-00.303 / HD 231256             
G49.028-0.217   19 22 12.74 +14 10 58.4 09 09 16  28 0.27 0.04  9.1 1.5  -58.1 0.7  5.81 0.72 He     (K) G049.051-00.255                         
G49.072-0.327   19 22 41.84 +14 10 11.9 09 09 16  16 0.18 0.05 10.5 2.3  -61.7 1.7  5.86 0.74 He     (K) G049.077-00.375                         
G49.224-0.334   19 23 01.08 +14 18 00.6 09 09 16  25 0.39 0.05 14.9 2.1  -55.0 0.9  5.74 0.61 He     (K) G049.201-00.365 / HD 231269             
G49.368-0.303   19 23 11.17 +14 26 32.6 11 09 16  64 1.67 0.07 24.3 1.3  -69.3 0.5  5.24 0.69 He     (K) G049.384-00.298 / W 51 West             
G49.368-0.303   19 23 11.17 +14 26 32.6 11 09 16  36 0.35 0.35  9.0 1.4  -98.2 1.4            C                                                  
G49.406-0.372   19 23 30.67 +14 26 37.5 11 09 16  19 0.34 0.05 16.5 2.8  -58.8 1.1  5.82 0.63 He     (K) G049.384-00.298                         
G49.466-0.408   19 23 45.74 +14 28 45.2 11 09 16  68 1.85 0.08 25.6 1.4  -65.9 0.6  5.82 0.82 He yes (K) G049.484-00.391 / W 51E7                
G49.466-0.408   19 23 45.74 +14 28 45.2 11 09 16  28 0.32 0.05 10.7 1.8  -92.3 0.8            C                                                  
G63.153+0.442   19 49 14.04 +26 50 16.3 04 08 16  23 0.49 0.05 19.7 2.0 -107.5 0.7  2.12 0.07 He     (K) G063.164+00.449                         
G81.250+1.123   20 35 05.62 +42 20 16.3 11 09 16  13 0.16 0.03 11.8 2.8 -110.5 1.1  1.95 0.43 He                                                 
G81.469+0.023   20 40 31.71 +41 50 44.4 14 08 16  20 0.10 0.02  4.5 0.7 -153.3 0.4  2.78 0.75 C      (K) G081.920+00.138                         
G81.512+0.030   20 40 38.39 +41 53 02.8 23 04 17  13 0.16 0.03 12.1 2.0 -122.4 1.1  2.76 0.76 He     (K) G081.920+00.138 / DR 23                 
G81.525+0.218   20 39 52.98 +42 00 33.9 14 08 16  18 0.17 0.03  8.8 1.6 -116.2 0.7  2.53 0.89 He     (K) G081.920+00.138                         
G81.548+0.095   20 40 28.90 +41 57 08.5 14 08 16  17 0.19 0.05 10.4 2.8 -117.2 1.1  2.36 0.81 He     (K) G081.920+00.138                         
G81.582+0.103   20 40 33.54 +41 59 00.8 14 08 16  13 0.13 0.03  9.4 2.1 -116.7 1.1  2.85 0.76 He     (K) G081.920+00.138                         
G81.601+0.291   20 39 49.27 +42 06 48.4 14 08 16  12 0.16 0.03 12.4 2.6 -114.1 1.2  2.62 0.72 He     (K) G081.920+00.138                         
G81.683+0.541   20 39 01.04 +42 19 52.7 14 08 16  37 1.07 0.31 26.9 1.4 -119.1 1.4  2.78 0.74 He     (K) G081.681+00.540 / DR 21 Central Cluster 
G81.683+0.541   20 39 01.04 +42 19 52.7 14 08 16  46 0.33 0.31  6.7 1.4 -153.7 1.4            C                                                  
G81.685-0.040   20 41 30.43 +41 58 40.6 14 08 16  14 0.14 0.03  9.9 2.4 -121.5 1.1  2.79 0.81 He     (K) G081.920+00.138                         
G81.722+0.021   20 41 22.27 +42 02 40.9 18 08 16  15 0.19 0.03 11.9 2.5 -116.7 1.1  2.54 0.82 He     (K) G081.920+00.138                         
G84.722-1.248   20 57 04.12 +43 34 04.2 21 08 16  10 0.11 0.04 10.3 5.9 -120.8 1.9  1.39 0.15 He     (K) G085.325-00.789                         
G92.670+3.072   21 09 21.22 +52 22 35.7 09 06 16  47 0.17 0.02  3.3 0.6 -155.6 0.2  1.63 0.06 C      (K) G092.680+03.072 / IRAS 21078+5211       
G111.526+0.803  23 13 33.11 +61 29 15.2 30 06 16  59 1.67 0.10 26.6 2.0 -181.4 0.8  2.70 0.12 He     (K) G111.558+00.804 / NGC 7538              
G133.690+1.113  02 25 10.18 +62 00 40.0 29 07 16  24 0.45 0.06 18.0 2.4 -161.7 1.2  1.96 0.04 He     (G) G133.724+01.132 / W 3JIC 1795 41        
G133.716+1.207  02 25 39.71 +62 05 24.1 29 07 16 165 3.71 0.11 21.1 0.7 -163.1 0.3  1.96 0.04 He     (K) G133.712+01.221 / W 3F                  
G133.716+1.207  02 25 39.71 +62 05 24.1 29 07 16 173 1.25 0.07  6.7 0.5 -189.4 0.1            C                                                  
G133.718+1.137  02 25 27.88 +62 01 22.8 29 07 16  37 0.72 0.05 18.2 1.5 -161.3 0.7  1.96 0.04 He     (G) G133.724+01.132 / W 3JIC 1795 41        
G133.750+1.198  02 25 54.08 +62 04 09.4 29 07 16  54 1.18 0.07 20.4 1.4 -163.3 0.6  1.96 0.04 He     (K) G133.712+01.221 / W 3K                  
G133.750+1.198  02 25 54.08 +62 04 09.4 29 07 16  50 0.30 0.04  5.7 1.0 -189.2 0.4            C                                                  
G173.596+2.823  05 41 05.42 +35 52 02.4 23 10 16  17 0.06 0.02  3.1 1.0 -168.7 0.5  1.68 0.10 C  yes (K) G173.599+02.803 / SH 2-235              
G173.615+2.732  05 40 45.56 +35 48 11.7 28 03 16  11 0.11 0.03  8.9 2.1 -167.3 1.2  1.70 0.13 C      (K) G173.599+02.803                         
G206.573-16.362 05 41 45.94 -01 56 26.5 14 04 16 252 0.95 0.03  3.5 0.1   10.7 0.0  0.59 0.34 C      (K) G206.466-16.349 / NGC 2024S             
G208.894-19.313 05 35 19.82 -05 15 33.1 11 12 15  46 0.11 0.02  2.2 0.3 -139.7 0.2  0.75 0.01 C      (K) G208.921-19.268 / V* V2358 Ori          
G213.706-12.602 06 07 46.82 -06 23 08.3 24 12 16  83 0.41 0.02  4.7 0.3 -140.2 0.1  0.76 0.07 C  yes (K) G213.703-12.601 / Mon R2                
G213.885-11.832 06 10 52.11 -06 11 58.8 04 04 16  35 0.12 0.02  3.2 0.5 -137.0 0.3  0.76 0.07 C      (G) G213.879-11.835                         

